A 4 Gyr M-dwarf Gyrochrone from CFHT/MegaPrime Monitoring of the Open Cluster M67

We present stellar rotation periods for late K- and early M-dwarf members of the 4 Gyr old open cluster M67 as calibrators for gyrochronology and tests of stellar spin-down models. Using Gaia EDR3 astrometry for cluster membership and Pan-STARRS (PS1) photometry for binary identification, we build this set of rotation periods from a campaign of monitoring M67 with the Canada-France-Hawaii Telescope's MegaPrime wide field imager. We identify 1807 members of M67, of which 294 are candidate single members with significant rotation period detections. Moreover, we fit a polynomial to the period versus color-derived effective temperature sequence observed in our data. We find that the rotation of very cool dwarfs can be explained by a simple solid-body spin-down between 2.7 and 4 Gyr. We compare this rotational sequence to the predictions of gyrochronological models and find that the best match is Skumanich-like spin-down, P_rot \propto t^0.62, applied to the sequence of Ruprecht 147. This suggests that, for spectral types K7-M0 with near-solar metallicity, once a star resumes spinning down, a simple Skumanich-like is sufficient to describe their rotation evolution, at least through the age of M67. Additionally, for stars in the range M1-M3, our data show that spin-down must have resumed prior to the age of M67, in conflict with predictions of the latest spin-down models.

==> M67 Rotation Periods/datafile1.txt <==
Title: A 4-Gyr M Dwarf Gyrochrone from CFHT/MegaPrime Monitoring of the Open Cluster M67
Authors: Ryan Dungee, Jennifer van Saders, Eric Gaidos, Mark Chun, Rafael A. Garcia, Eugene A. Magnier, Savita Mathur, Angela R. G. Santos
Table: Parameters for M Dwarfs used for (r-i)-Teff relation
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label      Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---       name       Source Name used in Mann et al. 2015
  17- 26 F10.6  deg       raDeg      Right Ascension
  28- 37 F10.6  deg       deDeg      Declination
  39- 44 F6.3   mag       gaiaGmag   synthetic Gaia G magnitude
  46- 51 F6.3   mag       gaiaBPmag  synthetic Gaia BP magnitude
  53- 58 F6.3   mag       gaiaRPmag  synthetic Gaia RP magnitude
  60- 64 F5.3   solMass   M0         Mass in units of Solar Mass
  66- 70 F5.3   solMass e_M0         error on Mass in units of Solar Mass
  72- 76 F5.2   ---       [Fe/H]     Metallicity
  78- 81 F4.2   ---     e_[Fe/H]     error on Metallicity
  83- 86 I4     K         teff       effective temperature
  88- 93 F6.3   mag       ps1gmag    synthetic PS1 g magnitude
  95- 99 F5.3   mag     e_ps1gmag    error on synthetic PS1 g magnitude
 101-106 F6.3   mag       ps1rmag    synthetic PS1 r magnitude
 108-112 F5.3   mag     e_ps1rmag    error on synthetic PS1 r magnitude
 114-119 F6.3   mag       ps1imag    synthetic PS1 i magnitude
 121-125 F5.3   mag     e_ps1imag    error on synthetic PS1 i magnitude
 127-132 F6.3   mag       ps1zmag    synthetic PS1 z magnitude
 134-138 F5.3   mag     e_ps1zmag    error on synthetic PS1 z magnitude
 140-144 F5.3   mag       Ksmag      synthetic Ks magntiude
 146-150 F5.3   mag     e_Ksmag      error on synthetic Ks magntiude
--------------------------------------------------------------------------------
Note (1):   All values here are pulled from Mann et al. 2015, this is the subset used for creating our relation used to calculate Teffs from PS1 (r-i) colors, the synthetic PS1 photometry is calculated using the Sloan to PS1 relations in Tonry et al. 2012
--------------------------------------------------------------------------------
PM I01186-0052S  19.667500  -0.874322 10.061 10.950  9.162 0.611 0.018  0.01 0.08 3935 11.455 0.021 10.110 0.011  9.510 0.013  9.160 0.013 7.156 0.020 
PM I01402+3147   25.069038  31.791849 12.488 14.174 11.241 0.258 0.016  0.06 0.08 3269 14.700 0.023 13.392 0.011 11.862 0.013 10.982 0.013 8.546 0.020 
PM I01510-0607   27.766876  -6.117988 12.717 14.735 11.392 0.138 0.004 -0.03 0.08 3011 15.410 0.028 13.783 0.012 11.979 0.013 10.988 0.013 8.553 0.020 
PM I02164+1335   34.124386  13.586850 13.579 16.113 12.159 0.109 0.006 -0.03 0.08 2829 16.734 0.024 15.072 0.011 12.811 0.013 11.559 0.013 8.988 0.020 
PM I02336+2455   38.404919  24.927168 11.540 13.270 10.293 0.182 0.010  0.00 0.08 3199 13.997 0.023 12.381 0.011 10.817 0.013  9.968 0.013 7.606 0.020 
PM I02441+4913W  41.042750  49.231694  9.136 10.292  8.103 0.521 0.008  0.06 0.03 3685 10.824 0.020  9.381 0.011  8.468 0.013  7.961 0.013 5.857 0.020 
PM I03526+1701   58.174007  17.017845 12.189 14.095 10.888 0.171 0.006  0.01 0.08 3079 14.721 0.021 13.123 0.011 11.440 0.013 10.520 0.013 8.054 0.019 
PM I04376-1102   69.424477 -11.038848  9.402 10.598  8.345 0.473 0.013 -0.04 0.08 3671 11.147 0.021  9.747 0.011  8.774 0.012  8.235 0.013 6.094 0.020 
PM I05019-0656   75.489456  -6.946090 10.647 12.439  9.397 0.173 0.004 -0.06 0.08 3143 13.057 0.022 11.468 0.011  9.898 0.013  9.055 0.013 6.783 0.020 
PM I05365+1119   84.129143  11.327868  8.208  9.124  7.296 0.620 0.015  0.05 0.08 3966  9.632 0.021  8.276 0.011  7.656 0.012  7.309 0.013 5.285 0.020 
PM I06024+4951   90.621590  49.865616 12.697 14.770 11.357 0.131 0.005  0.01 0.08 3000 15.374 0.022 13.885 0.011 12.022 0.013 10.991 0.013 8.447 0.020 
PM I06548+3316  103.704109  33.268230  8.855 10.278  7.713 0.365 0.009 -0.02 0.08 3448 10.875 0.020  9.460 0.011  8.201 0.012  7.491 0.013 5.269 0.020 
PM I07232+4605  110.812096  46.087440  9.685 10.777  8.680 0.550 0.018  0.05 0.08 3703 11.347 0.021  9.942 0.011  9.107 0.013  8.644 0.013 6.495 0.020 
PM I07287-0317  112.189262  -3.298047 10.289 11.702  9.151 0.405 0.017 -0.01 0.08 3448 12.227 0.021 10.814 0.011  9.595 0.013  8.934 0.013 6.714 0.020 
PM I08105-1348  122.642769 -13.814270 10.921 12.114  9.770 0.510 0.012  0.00 0.08 3544 12.601 0.022 11.156 0.011 10.075 0.013  9.486 0.013 7.413 0.020 
PM I09143+5241  138.595001  52.686390  7.048  7.978  6.125 0.580 0.019 -0.01 0.08 3920  8.419 0.020  7.066 0.011  6.460 0.013  6.130 0.013 4.032 0.020 
PM I09411+1312  145.293259  13.209586  9.437 10.635  8.383 0.473 0.014 -0.05 0.08 3500 11.202 0.021  9.810 0.011  8.850 0.012  8.301 0.013 6.134 0.020 
PM I09553-2715  148.849426 -27.261284 10.622  0.000  0.000 0.311 0.019  0.01 0.08 3346 12.935 0.021 11.409 0.011 10.119 0.013  9.424 0.013 7.150 0.020 
PM I10251-1013  156.295258 -10.228711  9.270 10.404  8.247 0.516 0.016 -0.02 0.08 3700 10.971 0.020  9.556 0.011  8.686 0.013  8.194 0.013 6.086 0.020 
PM I11421+2642  175.546097  26.706682  9.571 10.917  8.460 0.447 0.015  0.01 0.08 3479 11.467 0.021 10.079 0.011  8.879 0.013  8.237 0.013 6.039 0.020 
PM I11477+0048  176.934906   0.804732  9.591 11.388  8.345 0.176 0.004 -0.02 0.08 3192 12.044 0.021 10.510 0.011  8.938 0.013  8.073 0.013 5.682 0.019 
PM I11509+4822  177.740540  48.377388 11.694 13.553 10.406 0.163 0.007  0.03 0.08 3118 14.153 0.021 12.578 0.011 10.920 0.013 10.032 0.013 7.655 0.020 
PM I12312+0848  187.815933   8.810676  8.951  9.930  8.000 0.572 0.016 -0.04 0.08 3726 10.509 0.020  9.105 0.011  8.417 0.012  8.024 0.013 5.906 0.020 
PM I15354+6005  233.857000  60.085444 12.167 13.733 10.954 0.292 0.010 -0.01 0.08 3252 14.211 0.021 12.813 0.011 11.433 0.013 10.662 0.013 8.426 0.020 
PM I16139+3346  243.484467  33.773399 11.214 12.531 10.104 0.426 0.013 -0.06 0.03 3454 13.091 0.021 11.647 0.011 10.531 0.013  9.915 0.014 7.743 0.020 
PM I16303-1239  247.575272 -12.662429  8.794 10.343  7.604 0.303 0.010 -0.03 0.08 3272 10.912 0.020  9.494 0.011  8.102 0.012  7.337 0.013 5.080 0.020 
PM I16581+2544  254.536896  25.744230  8.819  9.919  7.800 0.527 0.013  0.03 0.08 3700 10.476 0.020  9.078 0.011  8.236 0.013  7.767 0.013 5.634 0.020 
PM I17115+3826  257.894806  38.442760 10.410 11.883  9.257 0.388 0.015  0.03 0.08 3432 12.389 0.021 11.012 0.011  9.725 0.013  9.013 0.013 6.795 0.020 
PM I17364+6820  264.108032  68.339317  8.028  9.412  6.886 0.418 0.010  0.05 0.08 3439  9.986 0.020  8.617 0.011  7.411 0.013  6.725 0.013 4.504 0.020 
PM I17439+4322  265.983185  43.378696  9.444 10.749  8.343 0.440 0.011  0.00 0.08 3464 11.319 0.020  9.900 0.011  8.799 0.012  8.189 0.013 5.972 0.019 
PM I17578+4635  269.462341  46.588562 10.563 11.971  9.425 0.406 0.016  0.04 0.08 3470 12.599 0.021 11.167 0.011  9.928 0.012  9.250 0.013 6.996 0.020 
PM I18007+2933  270.189333  29.565778 11.626 12.869 10.547 0.458 0.009 -0.06 0.03 3509 13.316 0.021 11.945 0.011 10.927 0.013 10.375 0.013 8.218 0.020 
PM I18363+1336S 279.080139  13.607338 11.146 12.768  9.943 0.262 0.010  0.04 0.08 3223 13.368 0.022 11.820 0.011 10.356 0.013  9.594 0.013 7.371 0.020 
PM I19321-1119  293.033792 -11.332583 12.548 14.184 11.317 0.230 0.006  0.05 0.03 3211 14.682 0.021 13.287 0.011 11.832 0.013 11.036 0.014 8.720 0.020 
PM I19539+4424E 298.479767  44.415081 11.919 14.353 10.511 0.110 0.004 -0.05 0.08 2859 14.896 0.022 13.275 0.011 11.121 0.013  9.937 0.014 7.405 0.020 
PM I20034+2951  300.860748  29.866524 12.797 14.672 11.492 0.182 0.007  0.06 0.08 3144 15.213 0.023 13.832 0.011 12.139 0.013 11.170 0.013 8.697 0.020 
PM I20525-1658  313.137634 -16.974743 10.072 11.762  8.850 0.234 0.009 -0.02 0.08 3205 12.280 0.021 10.838 0.011  9.351 0.013  8.525 0.013 6.258 0.020 
PM I20533+6209  313.332458  62.154499  7.756  8.813  6.764 0.546 0.013 -0.06 0.08 3791  9.403 0.020  7.989 0.011  7.236 0.012  6.794 0.013 4.577 0.020 
PM I22021+0124  330.542877   1.400266  8.402  9.409  7.438 0.571 0.015  0.02 0.08 3848  9.982 0.020  8.576 0.011  7.841 0.012  7.437 0.013 5.347 0.020 
PM I22160+5439  334.010792  54.666528 12.742 14.361 11.511 0.259 0.008 -0.04 0.08 3226 14.694 0.023 13.412 0.011 11.961 0.013 11.160 0.013 8.942 0.020 
PM I22503-0705  342.580963  -7.090122  9.130 10.118  8.185 0.562 0.016  0.02 0.08 3740 10.660 0.020  9.263 0.011  8.580 0.012  8.181 0.013 6.102 0.020 
PM I23099+1425W 347.478729  14.426389  9.637 10.483  8.770 0.637 0.016 -0.05 0.08 4013 11.001 0.021  9.664 0.011  9.134 0.012  8.826 0.013 6.845 0.020 
PM I23318+1956E 352.968903  19.937193 10.819 12.714  9.542 0.248 0.009  0.03 0.08 3072 13.092 0.023 11.376 0.011  9.592 0.013  8.569 0.013 6.284 0.020 
PM I23318+1956W 352.967316  19.937267  9.038 10.535  7.867 0.394 0.012  0.03 0.08 3353 11.075 0.020  9.575 0.011  8.222 0.013  7.479 0.013 5.326 0.020 
PM I23431+3632  355.776306  36.536999 11.153 12.930  9.913 0.206 0.011  0.05 0.08 3173 13.554 0.021 12.022 0.011 10.479 0.013  9.612 0.013 7.225 0.020 


==> M67 Rotation Periods/datafile3.txt <==
Title: A 4-Gyr M Dwarf Gyrochrone from CFHT/MegaPrime Monitoring of the Open Cluster M67
Authors: Ryan Dungee, Jennifer van Saders, Eric Gaidos, Mark Chun, Rafael A. Garcia, Eugene A. Magnier, Savita Mathur, Angela R. G. Santos
Table: Alias Catalog
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1- 18 I18    ---     gaiaid     The Gaia EDR3 source_id number of the star
  20- 25 F6.2   d       prot       The measured rotation period of the star
  27- 34 A8     ---     fap        False Alarm Probability of the rotation period (prot)
  36- 41 F6.2   d       m=2        ? If present in the periodogram, the lomb-scargle failure mode with m = 2 and n = 0
  43- 48 F6.2   d       m=3        ? If present in the periodogram, the lomb-scargle failure mode with m = 3 and n = 0
  50- 54 F5.2   d       monthn=-2  ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = -2, for the ~month peak in the window function
  56- 61 F6.2   d       monthn=-1  ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = -1, for the ~month peak in the window function
  63- 67 F5.2   d       monthn=+1  ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = +1, for the ~month peak in the window function
  69- 73 F5.2   d       monthn=+2  ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = +2, for the ~month peak in the window function
  75- 80 F6.2   d       yearn=-2   ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = -2, for the ~year peak in the window function
  82- 87 F6.2   d       yearn=-1   ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = -1, for the ~year peak in the window function
  89- 94 F6.2   d       yearn=+1   ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = +1, for the ~year peak in the window function
  96-101 F6.2   d       yearn=+2   ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = +2, for the ~year peak in the window function
--------------------------------------------------------------------------------
Note (1):   The lomb-scargle failure modes are computed using equation 47 of Vanderplas, J. T. 2018, ApJS, 236, 16. The \delta f value in that equation is computed from the peak in the window function of the observations, for this table we have included the results using the peak at ~29.5 days and ~380.8 days, the precise value varies slightly with each target due to variations in exactly how it is sampled in time.
--------------------------------------------------------------------------------
598696107233137920  29.40 1.03e-04  14.70   9.74 29.40        14.70  9.74  34.80  31.80  27.20  25.30 
598696833082561280   8.33 1.94e-02   4.20   2.79        11.60  6.50  5.34   8.72   8.51   8.15   7.97 
598697103669936512 335.00 2.60e-07                            26.90 14.00                             
598883642685066368  48.70 8.35e-04         16.20 21.30              11.40                             
598883917565244288 604.00 2.20e-03               15.00  30.70 28.20 14.50                             
598883990577158400 459.00 8.13e-04               15.30              14.30                             
598885085794212096 504.00 2.17e-10               15.30  31.50 27.80 14.20                             
598885090090313216  42.10 6.26e-09  21.00  14.10              17.30 10.90         47.60  37.60        
598885502406044544  84.30 4.25e-12               18.00        21.80 12.50        108.00  68.40  57.90 
598886082226539136  13.20 6.36e-14   6.54   4.42        23.90  9.11  6.96  14.20  13.70  12.70  12.30 
598886288384971008 112.00 7.94e-06         37.50 16.90  40.00 23.20                                   
598886911154739968  34.00 1.67e-04  16.90  11.40              15.80 10.30  41.80  37.50  31.30  28.80 
598887216100088192 130.00 7.14e-03               16.50        23.90 13.20        200.00               
598887254752714240  35.90 1.36e-04  17.80  12.00 25.10 166.00 16.20 10.50         39.60         30.20 
598887632709845248  11.50 9.26e-04   5.68   3.80        18.90  8.19  6.42  12.30  11.90  11.10  10.90 
598887770148211584 103.00 6.06e-04               17.10  41.10 22.90 12.90                80.60        
598888109451094912 563.00 5.27e-09               15.10  31.40 27.90 14.50                             
598888315613964288 326.00 8.58e-02        109.00 15.50  32.80 27.30 14.20                             
598888521767965568  21.00 8.53e-03  10.50   7.05        72.80 12.30  8.72  23.60  22.30  19.90  18.80 
598888727926385408 288.00 7.41e-12               15.40  32.70 26.60 14.00               163.00 114.00 
598889213257785984 413.00 1.01e-09                      31.60 27.80 14.20               200.00        
598894569081905920 465.00 1.44e-05        155.00 15.20  31.50 28.00 14.40                             
598899997920577664  30.20 1.40e-07  15.30  10.00              14.90  9.85         33.10  28.20        
598900105294874496  30.40 5.62e-08  15.30  10.10              15.00  9.97         33.20  28.20  26.20 
598900753834826880  72.80 1.30e-01         24.40 18.60        20.80 12.30                             
598901269230913024  19.30 1.62e-02   9.74   6.42              11.70  8.40  21.60  20.20  18.40  17.50 
598902540541250944  16.50 1.74e-02   8.24   5.46        37.20 10.60  7.80         17.20  15.80        
598903055937325312  27.30 7.33e-06  13.70   9.18 32.00        14.20  9.55  32.00  29.30  25.30        
598903090297061760  47.80 3.03e-05  23.90                     18.10               55.20  42.60        
598903674412626432  18.80 1.80e-06   9.38   6.30        52.30 11.50  8.30  21.10  19.80         17.20 
598903987945320832 688.00 5.20e-06                      30.50 28.20 14.50                             
598905667277445376 123.00 9.61e-08         40.80 16.70  38.60 23.70 13.10 355.00         93.00  74.60 
598906290047773440  27.60 1.85e-09  13.90   9.18       427.00 14.20  9.52  32.30  29.80  25.60  24.00 
598906835508558336  67.70 7.37e-04               18.70  52.30 20.70 12.00                       49.50 
598906942882791424  13.60 5.82e-03   6.83   4.50        25.30  9.29  7.09  14.70  14.10  13.20        
598907179105947520  41.80 1.89e-06  21.10               99.90 17.30 11.00         47.50  37.80        
598907969381972864  20.50 4.24e-02  10.30   6.87        67.00 12.10  8.63  23.10  21.80  19.40        
598908042394421248  55.40 2.81e-05         18.30 20.20        19.30 11.70  78.00  64.30  48.30  42.90 
598908248552758400  44.90 1.93e-10  22.50  15.00 21.80        17.80 11.00                40.40        
598908278617636608  95.90 7.79e-12                      42.70 22.70 12.80        129.00               
598947517438273792 476.00 3.22e-05               15.30  31.60       14.30                             
598953770910670336  47.60 0.00e+00                            18.10               54.80  42.10        
598955385818884096  28.40 6.19e-06  14.10   9.44              14.50  9.65         30.90               
598955660696788736  22.40 2.80e-02  11.20   7.49 43.50        12.70  8.83  25.50  23.80  21.20  19.90 
598955729416446208  47.80 6.41e-03  23.70  15.90 21.50        18.20               54.70         38.40 
598956382253218816 107.00 8.94e-06  53.60        17.20  40.90 23.20 13.00        147.00               
598956450970778624  51.20 7.21e-05  25.40  17.10 20.90        18.70 11.40         59.50         40.50 
598956485330513536  26.90 0.00e+00  13.30   8.90 32.80 302.00 14.10  9.54  31.30  28.90  25.10  23.50 
598956523984534272   3.28 1.69e-01                4.18   3.69  2.95         3.31   3.28   3.28   3.25 
598956833222201216  51.90 1.71e-02         17.40              18.80                      46.00  40.60 
598957279899423232  28.40 1.05e-11  14.10   9.45 30.50        14.50        33.20  30.50         24.50 
598957756640350080  35.60 2.49e-02  17.70  11.90              16.10 10.40         39.60  32.30        
598957756642455680  41.30 5.77e-08         13.70 22.90        17.20 10.90  52.70  46.00  37.30  33.80 
598958512554598400  70.30 8.14e-03         23.30 18.50  50.60 20.70 12.30         86.30  59.00        
598959371548060672  78.90 4.89e-08  39.40               47.10 21.50 12.40                             
598959513281774208  44.10 8.58e-05                            17.60 11.10         50.10  39.30  35.70 
598970366666045952 417.00 4.03e-07               15.40  31.50 27.70 14.30               198.00        
598970645837645440  23.40 6.67e-02  11.60   7.80 39.70 114.00 13.10  9.07         25.00  22.00  20.60 
598970886355816320  20.60 1.15e-03  10.40   6.89              12.10  8.53  23.10  21.70  19.40        
598977513489950592  24.00 6.36e-14  12.00   7.95              13.20  9.09  27.40  25.60  22.50  21.20 
598977547849690496  49.90 6.75e-14  24.80                     18.50 11.30         57.80  44.30  39.60 
604686422674966912 102.00 5.76e-10               17.10  41.40 22.90              141.00  81.00        
604687006790507904  47.80 1.50e-07  23.90  15.80 21.20  76.50 18.20 11.30  64.30  54.20  42.40  37.80 
604687178590760192  68.40 1.85e-10  34.00        18.70        20.60 12.20 108.00         57.90        
604698860900256256  76.00 4.92e-09                            21.20 12.30         95.30  63.20  53.90 
604699479375624320  52.50 5.24e-05  26.30  17.40 20.50        18.80 11.40                46.30        
604701747118303104  32.00 6.85e-08         10.70       375.00                     35.10               
604703465105196416  26.50 1.71e-08  13.30   8.80       264.00        9.50  30.90  28.50  24.70  23.00 
604703636903893504  61.00 2.11e-02  30.60  20.40              19.80 11.80         72.90  52.50  46.40 
604704010566644480  31.20 3.19e-01  15.70  10.40              15.00 10.00  37.50  34.00  28.60        
604706862424426496  21.10 1.05e-05  10.50   7.00              12.30  8.64  23.80         20.20  18.90 
604709134461425024 295.00 2.95e-02         98.30 15.40  33.00 26.90 14.20                             
604711913305981952 806.00 5.82e-07               14.90  30.40 28.20 14.40                             
604712188183890304  25.70 2.42e-11  12.90   8.57 34.60 200.00 13.80  9.36  29.90  27.70  24.20        
604712531781276928  56.80 1.30e-09         18.90 20.00        19.40 11.70         67.00  49.00  43.80 
604712600500056320  31.40 7.45e-07  15.80  10.60 27.80        15.20 10.10  37.90  34.30  28.90  26.90 
604713532508424448  30.70 0.00e+00  15.30        28.20        15.00  9.89         33.70  28.20        
604713669947377024 354.00 2.19e-07               15.50        27.20 14.20                             
604736136920843648  46.50 3.48e-03  23.10  15.40 21.80        18.00 11.10         53.00               
604736308719544960  27.80 1.71e-01  14.10   9.25 31.50        14.30  9.62  32.80  30.10  25.90  24.30 
604736690972080512  27.50 1.68e-13  13.70   9.15              14.30  9.58  32.40  29.80  25.60  24.10 
604737275087042944 163.00 1.22e-01               16.30  35.70 24.90 13.40                             
604737854908112896 495.00 4.36e-10               15.30  31.00       14.40                             
604891069277322624  53.20 2.63e-07  26.60                     18.90 11.50                47.00        
604891412874700544  30.40 1.95e-06  15.30  10.10              14.90  9.89  36.40  33.10  28.10        
604892989128623488  75.50 2.03e-05                      48.50 21.20 12.30         94.40  62.60        
604894917568011520 111.00 3.04e-13               16.90  39.80 23.20 13.00                85.40        
604895467323840256  13.60 1.47e-04   6.77   4.53        25.20  9.31  7.03  14.60  14.10  13.10  12.70 
604895673481330688 826.00 5.67e-02        275.00 15.00  30.60 28.30 14.40                      153.00 
604896115863131776  48.20 5.25e-05         16.00              18.30 11.20         55.50               
604896463756224640 366.00 1.84e-08        122.00 15.40  32.10 27.40 14.20                             
604896498115959296  25.90 9.30e-11  13.00   8.64              13.80  9.36                24.10  22.80 
604896528179994240 345.00 1.26e-01                      32.10 27.00 14.20               180.00        
604896631259208192  33.90 2.31e-07  16.80  11.30              15.70 10.20                30.80        
604896631259520512  49.50 2.11e-03  24.80  16.50              18.30 11.40         57.00               
604896807353611264  30.80 5.45e-07  15.40  10.30              15.10 10.00  37.00  33.70  28.70  26.60 
604896979152285056  28.10 5.61e-01          9.31              14.40  9.58  33.00  30.40  26.20  24.60 
604897146655294976 576.00 0.00e+00               15.20  30.80       14.40               228.00        
604897696411104256 170.00 1.13e-01  84.80        16.00  35.60 25.30 13.60               117.00        
604897696411107840 229.00 1.17e-04 115.00        15.60  34.10                                         
604897799490329216  29.90 9.17e-01         10.00              14.70  9.82                27.60        
604897803785089024  99.90 4.02e-04  50.40        17.20  41.70 22.70 12.90        137.00  78.50        
604897902569851264 826.00 1.09e-10               15.00  30.50 28.30 14.40                             
604898113023651328 826.00 2.78e-01               14.90  30.50 28.20                            155.00 
604898246166933504  12.90 1.41e-04   6.44   4.31        23.00  8.96  6.82  13.90  13.40  12.50  12.10 
604898490980774784 364.00 2.14e-05               15.50        27.40 14.20                             
604898555404553344  11.90 1.44e-04   5.89   3.97        19.90  8.45  6.61         12.20  11.50  11.10 
604899006376815488 155.00 2.51e-06               16.20  36.80 24.80                                   
604899418693667584   5.92 2.44e-01   2.93         9.82   7.39  4.93  4.20   6.07   5.97   5.82   5.77 
604899448757770624  23.80 3.08e-12  11.90   7.95 38.60 124.00 13.20  9.01  27.20  25.40  22.40  21.10 
604899654921447168 806.00 1.80e-07               14.90  30.60 28.40 14.60                             
604899899730026496  61.00 2.81e-05  30.80  20.40 19.40        19.90 11.80         73.30         46.40 
604900449485824256  49.50 2.46e-03  24.60  16.60        72.40 18.40 11.50                43.80        
604900651348634240  25.30 4.13e-10  12.80              180.00 13.60  9.28  29.60  27.20  23.80  22.30 
604900754427832448  11.40 3.75e-05   5.72   3.85        18.70  8.19  6.42  12.20  11.80  11.10        
604900793084792192  24.80 1.38e-03  12.40   8.23              13.50  9.17         26.60  23.20  22.00 
604901171040299904  66.00 1.49e-03         22.10 18.80  53.00 20.30               80.60  56.00  48.90 
604901407262883456  26.30 3.98e-13  13.20   8.70 33.60        13.90  9.50         28.30  24.50  22.90 
604901686436367232  25.20 2.77e-07  12.70   8.40              13.60  9.27         27.20  23.60  22.20 
604902098753249280   8.72 1.40e-01   4.33   2.90        12.40  6.72  5.47   9.22   8.90   8.55   8.40 
604902128817395072  53.90 1.63e-04         18.10              19.00 11.50         62.90  46.90  41.70 
604902334975837312  43.20 4.34e-05  21.50  14.30        93.70       11.00                38.90  35.20 
604902442350618368 417.00 1.40e-02               15.20        27.60 14.10               198.00        
604902648509053184  47.60 1.50e-05  23.80                     18.10 11.20         54.60  42.40        
604902987810825728  31.50 1.93e-03  15.80  10.50 27.60        15.20 10.00         34.40  28.80        
604903090890049792 120.00 1.57e-06         40.20 16.80  39.00 23.60 13.20                91.80        
604903125251398144   3.21 1.49e-01                4.09   3.60  2.89         3.24   3.21   3.21   3.18 
604903331408222208  31.60 3.45e-11         10.60              15.30 10.10         34.40  29.00  26.90 
604903370063592192  18.80 4.07e-05   9.46   6.30        51.60 11.50  8.29  21.00  19.80  17.90  17.10 
604903438783070208 826.00 0.00e+00 413.00        14.90        28.70 14.40                             
604903438783071616  39.60 2.88e-07  19.80  13.10              16.90 10.70         43.90  35.70  32.80 
604903576222014080  27.60 1.50e-08  13.80   9.30 31.30        14.30  9.69  32.30  29.80  25.80  24.00 
604903782380443904  67.70 5.74e-05         22.40 18.90  52.50 20.50 12.20 106.00                      
604903816740187264 113.00 3.77e-05               16.90  40.10 23.30 13.00                86.00  70.80 
604904813174193536  53.20 2.01e-08  26.70        20.50  66.00 18.90 11.50         62.30  46.50        
604904881892076032  63.40 6.12e-02         21.30                                                      
604905912684188928   3.26 2.80e-01                4.19   3.66               3.29   3.26   3.26   3.23 
604906290641338752   3.81 3.33e-01                5.10   4.33  3.40  3.04   3.87   3.87   3.75   3.75 
604906531159506304  38.50 9.32e-06  19.30  12.80 23.90        16.70 10.60         43.00  34.80        
604906840397139584  28.20 6.90e-02  14.10   9.33 30.50        14.40  9.63  33.10  30.50         24.50 
604906973546358528  35.70 3.85e-04  17.70  11.80 25.10        16.20 10.50  44.20  39.40  32.50  30.00 
604907046555569664  11.20 1.60e-04   5.59   3.74 46.90  18.20  8.11  6.31  12.00  11.60  10.90  10.70 
604907218354253568 302.00 7.11e-04               15.40  32.80 26.80 13.90                             
604907523302217472  30.50 2.94e-03  15.20  10.20 28.30        14.90 10.00  36.40  33.20  28.30  26.30 
604907660735224704  31.30 3.22e-08  15.60  10.50 27.60        15.20  9.94         34.40               
604908008628339200  29.40 1.10e-01  14.70   9.81 29.40        14.70  9.91  34.90  32.00  27.20        
604908107412145408  48.20 4.33e-05  24.10  16.10 21.20  75.50 18.20 11.40         54.90  42.60        
604908352225723520  37.40 6.76e-10  18.80  12.50              16.60 10.50  46.60  41.60  34.00  31.30 
604908489664691456 476.00 3.09e-09                      31.30 27.70 14.40                             
604908833261132928   3.86 5.20e-02                5.23   4.45  3.42  3.04   3.91   3.89   3.84   3.80 
604909138204304128 432.00 4.22e-05               15.20  31.60       14.30               201.00        
604909310002693632  24.00 1.71e-03  12.00   8.00 37.80        13.20  9.17  27.40  25.60  22.50  21.20 
604909383016937088  84.80 3.06e-06               17.70  44.90 21.80 12.60        110.00               
604909619240334592  54.60 1.18e-04  27.50  18.20              19.10 11.50                48.00  42.30 
604909894118735360   8.18 1.18e-01   4.08        18.30  11.30  6.41  5.28   8.49   8.37   8.00   7.91 
604909928477987584  49.20 1.51e-03         16.20 20.90  73.70 18.50 11.30  67.00  56.80               
604909967133410688 175.00 1.46e-01         59.00 16.20  35.10       13.70                             
604909967133412096  90.20 1.26e-03               17.50  43.50 22.10 12.60        117.00               
604910100276687232 217.00 5.77e-09         72.00        34.20 25.90 13.80                             
604910482529472256  42.90 8.41e-03  21.40  14.40              17.40 10.90  54.90  48.00  38.20  34.80 
604910581313218176  11.80 1.40e-01   5.91   3.92               8.43  6.63  12.70  12.20  11.50        
604910654328188416  91.80 2.87e-02               17.60  43.50 22.40 12.60        121.00  73.70        
604910723047665024  30.80 1.32e-04  15.40  10.30 28.30        15.10  9.97         33.70  28.30        
604910924910708224 115.00 0.00e+00  57.90        16.80  40.00 23.40 13.00                87.20        
604911375881849216 180.00 3.56e-03                      35.40 25.30 13.60                             
604911405946776448  10.60 6.97e-02   5.29   3.56        16.70  7.83  6.20         10.90  10.30  10.00 
604911547681374976 116.00 5.31e-11               16.70  39.20 23.50 13.10                87.80  71.20 
604911680824696064 120.00 9.12e-05               16.80  39.00 23.70 13.20                91.10  73.70 
604911685120318592 117.00 8.98e-04         39.10 16.70  39.10 23.50 13.00                89.50  71.50 
604911685120320640 118.00 5.29e-07         39.10 16.70  39.10 23.50 13.00                89.50  71.50 
604911886983070720  25.40 0.00e+00          8.47 35.00        13.60  9.37         27.00  23.80        
604912097436452224  51.40 3.71e-01  25.50        20.80        18.70 11.40         59.80               
604912372315122176  31.80 3.60e-01  16.00  10.60       403.00 15.30 10.10  38.20         29.40  27.00 
604912441036157568  83.70 3.01e-13         27.60 18.00  45.40 21.90 12.60                             
604912608537595008  22.40 9.43e-04  11.20   7.53        94.60 12.70  8.89         24.10  21.10  19.90 
604912917781019008   9.92 2.90e-04   4.94   3.28        14.90  7.43  5.95  10.40  10.20   9.65   9.40 
604913403107275008  33.10 2.20e-08  16.60  11.00              15.60 10.10  40.10  36.30  30.40  28.00 
604913471826560512 826.00 8.18e-03 413.00                     28.50                                   
604913742408986752 619.00 4.60e-02                      30.90       14.30                             
604913776768724352 516.00 0.00e+00               15.10  31.30 27.80 14.30                             
604913811128465408 151.00 1.55e-03               16.30  36.30 24.60                     109.00        
604913948567397888   8.35 9.53e-02   4.16               11.70  6.51  5.32   8.73   8.54   8.16   7.98 
604914227740983936 188.00 1.65e-08               15.90  34.80 25.30 13.50                             
604914807561160064 731.00 9.74e-06               15.20  30.70 28.50 14.50                             
604915013719302784 427.00 1.18e-07               15.30  31.40 27.60 14.10               203.00        
604915567770583424 671.00 6.58e-03               15.00  30.90       14.40               242.00        
604915597835911168   3.56 1.12e-01                4.74   4.08  3.18         3.60   3.56   3.56   3.53 
604916083166650752  21.80 9.72e-09  10.90   7.26 45.50        12.60  8.75  24.90  23.20  20.70        
604916181950391936  27.50 7.60e-09  13.70   9.24       413.00 14.20  9.67  32.30  29.70  25.60  23.90 
604916181950394240  25.30 3.10e-14  12.60   8.51              13.60  9.29         27.20  23.60        
604916254965496960 413.00 2.71e-10               15.20  31.60 27.80 14.30                             
604916353749267840  19.00 1.38e-04   9.58   6.40        53.90 11.50  8.35         20.00  18.10        
604916392404461184 155.00 1.27e-06               16.20        24.80 13.50               109.00        
604916529843404928  11.50 1.00e-02   5.77   3.80        18.90  8.20  6.43  12.30  11.90  11.20  10.70 
604916697346488960 146.00 2.30e-02         48.90 16.30  37.00 24.50                                   
604917006584145792  46.90 5.08e-10  23.20  15.80              18.10 11.30         53.60  42.10  37.30 
604917491916094336   3.86 8.80e-03                5.22   4.44  3.40  3.05   3.92   3.88   3.84   3.80 
604917663714774912  14.90 1.23e-01   7.52   4.99        30.30  9.91  7.47  16.30  15.60  14.40  13.80 
604917693779073280   3.86 5.27e-01                5.25   4.43               3.92   3.90   3.83   3.80 
604917899937362048  40.40 4.24e-11         13.40 23.40        17.10 10.90         45.10               
604917968656982016 826.00 1.40e-03               15.00        28.50 14.40                             
604918174815279616 103.00 5.60e-03               17.00  41.30 22.90 13.00                80.60        
604918179110939264   2.97 6.42e-01                3.69   3.33               2.99   2.97   2.97   2.93 
604918247830312832  18.70 1.70e-03   9.31   6.20        51.00 11.40  8.21         19.70  17.70  17.00 
604918552772398720  36.10 1.16e-12  18.10  12.10 25.00 159.00 16.20               39.80  32.90  30.10 
604918900665305600  33.60 2.44e-03  16.80  11.20              15.80 10.20         36.80               
604919136887960704 180.00 2.81e-07         59.80 16.10  35.10 25.40 13.70                             
604919278622426624  19.20 0.00e+00   9.57   6.37        55.10 11.60  8.34         20.40  18.30  17.30 
604919617924301184  17.20 2.81e-08   8.66   5.78        41.20 10.90  8.00  18.90  18.10  16.50  15.80 
604920171975748224   4.50 1.76e-01                6.43   5.31  3.89  3.46   4.59   4.53   4.47   4.42 
604920339478833536  73.70 6.70e-05  36.60  24.50 18.40  49.10 20.90       121.00  90.90         53.00 
604920412493792384  33.10 1.60e-05  16.70  11.00       269.00 15.60 10.20         36.60  30.20  28.10 
604920549932807296 442.00 8.96e-05               15.40  31.40 27.50 14.40               203.00        
604920549932809472  40.70 1.61e-02         13.60 23.20        17.10 10.80  52.50  45.80  36.50  33.50 
604920584291606144 167.00 2.54e-04               16.00  35.50       13.40                             
604920653011055104 366.00 4.19e-02        121.00 15.30  32.00 27.20 14.10                             
604920751795652864 142.00 1.76e-02         47.80        37.40 24.60 13.50               102.00        
604920893530008064  17.70 3.75e-08   8.86   5.91        44.90 11.10  8.09         18.80  16.90  16.10 
604921164112524800  40.30 1.92e-04  20.20  13.40 23.30 110.00 17.00        51.70  45.30  36.30  33.10 
604921713868728448  28.20 1.29e-02  14.10   9.31              14.40  9.62  32.90  30.50  26.10  24.40 
604922027401371904 826.00 6.96e-09               14.90        28.70 14.60                      151.00 
604922057465857792  85.40 3.38e-06  42.70  28.60 17.70  45.40 22.00 12.50 155.00         70.40        
604922229264424448   9.78 7.72e-05   4.84        29.10  14.60  7.35  5.88  10.30  10.00   9.54   9.30 
604922297983905920  20.00 1.59e-03  10.00   6.71        62.90 11.90  8.43         21.20  18.90  18.10 
604922370997734016 149.00 5.54e-02         49.50 16.40  36.70 24.60 13.30                             
604922847739721856  12.70 6.11e-08   6.35   4.26        22.30  8.85  6.87  13.70         12.30  11.90 
604922847739724800 257.00 6.33e-08               15.70  33.30 26.30 13.90        806.00               
604922886394970240  25.70 2.70e-03  12.80   8.57              13.80  9.44  29.50  27.30  24.00  22.50 
604922920754526080 295.00 3.25e-02                      32.70 26.70                     163.00        
604922955113458432   5.16 3.29e-14                7.95   6.26  4.39  3.84   5.28   5.24   5.10   5.05 
604923092553224320  45.40 3.17e-03         15.00 21.60        17.90 11.20  60.10         40.50        
604923126912957952  40.30 1.29e-02  20.20  13.50 23.10        17.10 10.70  51.70                      
604923191337116672  34.10 3.19e-05  17.10  11.30 25.80        15.90 10.30         37.40         28.80 
604923848467470976  26.00 1.49e-07  13.00   8.62 34.00        13.80  9.39  29.80         24.20  22.70 
604924088985646464  30.30 2.92e-06         10.10 28.80        15.00  9.92         32.90  28.20        
604924088985647360 295.00 6.59e-07               15.60  32.80 26.70 14.10                      115.00 
604924157705123072  18.30 1.93e-03   9.10   6.08              11.30  8.21  20.40  19.30  17.40  16.60 
604924226424592768 238.00 6.96e-03 120.00        15.60        26.40                                   
604924531366934784 111.00 4.30e-03                            23.10 13.00                             
604924604381692160  95.90 1.16e-08  48.00        17.60  42.60 22.40 12.70                       63.60 
604924707462709120 134.00 8.09e-03               16.50  37.90 24.30 13.20                99.90        
604924737525369344 210.00 2.50e-11         69.60 15.80  34.20 25.70 13.70               133.00        
604924840604588416  88.20 1.85e-10  44.30  29.10 17.50  44.30 22.10 12.70        114.00         60.40 
604925046762260096  26.70 8.34e-05  13.30        32.60 288.00 14.10  9.52         28.80  24.90        
604925390359645056  11.50 2.42e-02   5.76   3.86        18.90  8.19  6.42  12.30  11.90  11.10        
604926184929812224  21.80 2.37e-09          7.35 44.90        12.50  8.73  24.90  23.30         19.80 
604926592950492160 774.00 1.66e-05        258.00 15.00  30.40                                         
604927039627095040  30.80 1.17e-02  15.40  10.30 28.30        15.00  9.87         33.70  28.30        
604927421880381184  32.10 4.43e-02  16.10  10.60 27.50        15.40 10.00                29.60  27.50 
604928036059785088   3.37 5.40e-01                4.34   3.83               3.40   3.37   3.37   3.34 
604928139138729344  17.10 4.07e-02   8.60   5.69        40.80 10.80  7.99  19.00  18.00  16.30  15.60 
604929620903657856  52.90 3.52e-07  26.50  17.50              19.00 11.50                46.70        
604929655263400832  42.00 3.69e-02         14.10 22.80  98.30 17.30 11.00  54.00  47.20  37.70  34.10 
604929689624751488  68.30 5.23e-02  34.10  22.50 18.90        20.60 12.10                57.60        
604930681760052096  69.60 3.44e-04  34.50  23.40 18.50        20.70 12.10         84.80               
604930681760054656  63.90 6.42e-02         21.40 19.20  54.70 20.10                      54.70  47.60 
604932124868388224 310.00 7.87e-03               15.40        26.80 14.00                             
604933121300811520  24.60 3.80e-04  12.30   8.14              13.40  9.20  28.30  26.40  22.90        
604938550139479680  28.50 3.14e-08  14.20   9.48 30.80        14.50        33.30  30.80  26.40        
604938859377130880  26.80 0.00e+00          8.85 32.60 288.00 14.00  9.48         28.60  25.00  23.40 
604938859377134080  23.80 7.67e-13          7.94       123.00 13.20  9.18         25.60  22.40  21.10 
604939271694093440 163.00 4.04e-03               16.10  35.90 24.90 13.50        288.00         87.00 
604942540165288960  31.40 5.82e-07  15.80  10.40 27.70        15.20 10.10  37.80  34.30  28.80  26.70 
604942570229541120 172.00 2.66e-05               16.10  35.60       13.50               119.00        
604944361231413760 483.00 3.64e-04               15.30  31.60 28.00 14.20               212.00        
604945288944333440  57.60 4.51e-03  28.70        19.60  59.80 19.60 11.70                50.10        
604945559526273536  29.80 1.30e-04  14.80   9.97              14.80  9.86         32.30               
604945976139106560  34.40 1.51e-10  17.10  11.50 25.90        15.70 10.30  42.10                      
604946865196192000 203.00 1.54e-03         67.30 15.90  34.20 25.50                                   
604946865196193280 826.00 1.30e-08                      30.70 28.60 14.50                             
604946938211616000  51.00 1.69e-07  25.40  17.10 20.70  69.50 18.70 11.30  69.50  58.70         40.30 
604947006931096320 652.00 3.48e-06               15.00              14.50                             
604947140074786816  29.90 6.31e-07  14.80   9.97 28.80        14.80  9.97  35.90  32.60  27.70  25.80 
604947449312435072   4.86 7.66e-02                7.23   5.81  4.18  3.63   5.03   4.92   4.79   4.76 
604947827269657472 220.00 3.28e-07               15.90        26.00                                   
604948342665639040  31.30 8.22e-03  15.70  10.40 27.60        15.10  9.97  37.90  34.30  28.90        
604948583183812864  28.90 7.47e-11  14.60   9.60              14.60  9.72         31.00  26.80  24.90 
604949102875105536 417.00 6.06e-02               15.30  31.70                           198.00        
604949923212906880   3.56 3.35e-01                4.74   4.08  3.21         3.60   3.56   3.56   3.53 
604949927508816768  56.70 2.72e-02  28.40  18.80 19.80  61.70 19.30 11.70  81.10  67.10  48.90        
604950236746474880  20.40 1.60e-03  10.10   6.80              12.00  8.58  22.70         19.30  18.30 
604950545984126080 619.00 1.15e-03               15.20        28.20 14.50               234.00        
604951297602424320 198.00 3.87e-08               15.80  34.70 25.40 13.70               129.00        
604951297602581888 375.00 9.11e-13               15.30  31.90 27.20       375.00                      
604951542415727744  28.60 1.13e-02          9.49 30.30        14.50  9.73                26.60        
604960334214210688  24.10 1.47e-12  12.10   7.98 37.60 133.00 13.20  9.13  27.60  25.80  22.60  21.20 
604960609092130688  52.50 3.34e-08         17.60 20.40  66.60 18.90               61.00  45.90        
604960609092133248  51.80 1.70e-09  26.00        20.40        18.80 11.60                             
604961742964300672 212.00 1.71e-02               15.90  34.20       13.80                      101.00 
604961777323248384  88.90 1.21e-06  44.30        17.60  44.30 22.10 12.50        115.00         60.40 
604962292719320832 318.00 9.84e-08                      32.80                                         
604962533237909120  71.20 4.50e-02         23.90 18.50  50.40 20.70 12.30         87.80               
604962709331635072 619.00 0.00e+00 310.00        15.00              14.40                             
604963259087437184  28.40 1.30e-04  14.20   9.49 30.50 806.00 14.50  9.73         30.50  26.40  24.60 
604963911922477696  25.60 0.00e+00  12.80   8.57 34.70 197.00 13.70  9.33  29.60  27.60  24.00  22.60 
604964010707107840  90.20 8.49e-03               17.70  43.50 22.20 12.60                             
604964079425764736  28.90 0.00e+00  14.40   9.70 30.20        14.70  9.70  34.30  31.40  26.90  25.20 
604964148145244800  46.00 5.41e-06  23.20  15.30 21.70  82.00 17.80 11.10  61.30                      
604964251224459520  57.30 2.39e-02               19.90        19.30 11.80                49.70        
604964285584199680  31.90 1.23e-02  16.00  10.60              15.30 10.10         35.10  29.50  27.00 
604964354309369728 275.00 1.66e-03               15.40        26.70 14.00               159.00        
604964461678281600  54.30 5.35e-04  27.20  18.30              19.20 11.50  76.50  62.90         42.60 
604965522534367616 590.00 2.76e-03               15.20  31.10 28.20                            144.00 
604965934851301632 126.00 3.54e-08                      38.20 24.10 13.20        189.00  94.40        
604966003570704256  60.70 3.63e-09  30.60                     19.80 11.90                51.80        
604966450248346880 288.00 3.01e-04               15.40  32.80 26.80 14.00                             
604966518966784256  24.80 1.14e-09  12.40   8.20              13.50  9.16         26.50  23.20        
604966763780773248  10.40 1.24e-02   5.22   3.43        15.90  7.67  6.09  10.90  10.70  10.10   9.87 
604966828204831616 375.00 8.30e-09               15.40  31.80 27.20       375.00                      
604967206161971200 318.00 2.77e-03               15.50  32.60 26.90 14.00                      118.00 
604967588414483712  45.60 4.67e-07               21.70        17.90 11.10  60.40  52.30  40.80  36.70 
604967858996581120 826.00 0.00e+00 413.00                           14.40                      155.00 
604967966371608576  28.80 9.13e-03  14.30   9.53              14.60  9.78  33.90  31.10  26.60  24.80 
604968133874491392  23.80 1.65e-09  11.90   7.90              13.10  9.01  27.00  25.30  22.30        
604968172529056384  53.20 1.90e-05               20.50        18.90 11.60                46.60        
604968206888780032  82.00 2.88e-07  41.00               45.90 21.70 12.40                             
604968236953708416  52.50 8.59e-06               20.40  66.60 18.90 11.50         61.30  46.20        
604968408756601088 153.00 2.05e-09               16.20        24.70 13.40 806.00                      
604968791005321216  45.90 7.68e-08         15.40              18.00 11.20         52.30               
604968958508607360  44.60 3.68e-04  22.40  14.80              17.70 11.10                39.70        
604969267746267520  26.10 0.00e+00  13.10   8.63 33.50 229.00 13.90  9.36  30.40  28.10  24.50  22.90 
604969615638992896  41.80 7.07e-11  20.90  13.90        99.10 17.30 10.90         47.30  37.60  34.00 
604969856157171584  34.10 0.00e+00         11.30 26.20        15.70 10.30  42.00  37.60  31.40        
604969954941056384 133.00 1.36e-01               16.70  37.50 24.00 13.30                             
604970058020251520  34.80 1.84e-11  17.30  11.60              16.00 10.40         38.60  31.80        
604970062315630336  65.70 2.63e-02  32.80  22.00 19.00  53.70 20.50 11.90                56.00        
604970131035099008 237.00 3.95e-06 118.00        15.80  34.00 26.10              671.00        103.00 
604970302833797376  24.70 9.71e-05  12.40   8.22       153.00 13.40  9.24  28.70  26.50  23.20  21.80 
604970435977387520  38.30 2.41e-09  19.10  12.70              16.60 10.70         42.70  34.80  31.60 
604970715150627456 257.00 1.72e-02               15.70        26.40 13.80        806.00               
604970783870102912  19.90 1.08e-02   9.97   6.60        61.00 11.80  8.52         20.90  18.90  17.90 
604970921309072640 636.00 8.52e-06               15.20        28.20 14.40                             
604971402345380480  27.30 1.05e-03  13.60   9.17              14.10  9.53                25.40  23.70 
604971677223267072  35.40 7.89e-09  17.60  11.80              16.00 10.40  43.50  39.20  32.40  29.80 
604971745942742656   6.91 2.76e-02   3.44        13.00   9.04  5.54  4.67   7.13   7.05   6.84   6.63 
604971849020954624  49.30 3.06e-08                            18.40 11.40         57.00  43.50        
604971917741440640  69.20 5.85e-02         23.10 18.90        20.50 12.20 110.00  84.30         50.40 
604972089540122368 688.00 1.02e-07               15.00  30.60 28.10                                   
604972394482497280  35.00 1.17e-10  17.60  11.60 25.50 188.00 16.10 10.50                32.00        
604972394482498304  37.20 5.23e-09         12.50 24.60 141.00 16.50 10.60  46.70  41.30  33.90  31.10 
604973562713585792 153.00 1.28e-04               16.20  36.30 24.70 13.50               109.00        
604974078109680000  25.10 2.36e-11  12.40   8.36              13.50  9.22         27.00  23.50  22.20 
604974078113845120  10.40 4.01e-01   5.22   3.45        16.00  7.66  6.10  11.00  10.70  10.10   9.91 
604974284268110720  63.60 4.34e-08  32.10  21.20 19.10        20.10 12.00  95.90                47.80 
604974529083276800  91.10 1.74e-04  45.90               43.50 22.20 12.80                73.70  61.90 
604974597801096064  55.10 3.17e-03  27.30  18.50              19.10 11.70                48.40        
604974769599793152  53.50 5.90e-02               20.50        18.90 11.40         62.30               
604975383780541952   4.50 5.17e-01                6.53   5.31  3.88         4.60   4.53   4.45   4.42 
604976139698283008  22.60 8.65e-02  11.30   7.54              12.80               24.10  21.50  20.30 
604976418867174528  13.10 1.04e-03   6.57   4.36        23.80  9.09  6.97  14.10  13.60  12.70  12.20 
604977071702226688 159.00 1.36e-03         52.80 16.30  35.90 24.80 13.40        275.00         86.30 
604977312220363776 170.00 1.32e-05               16.10  35.80 25.00 13.50               117.00        
604982358806179456 729.00 1.38e-11        243.00 14.90  30.60 28.20 14.40                             
604982736763369856  97.50 5.22e-07         32.70 17.20  42.00 22.50 12.70 198.00 131.00               
604982805482785152  46.60 7.88e-06  23.10        21.80  80.40 18.00 11.20  61.30         41.70        
604984935786576896 826.00 6.86e-14                      30.40 28.40 14.40                      155.00 
604987547126699264  21.90 1.50e-07  10.90   7.36              12.50  8.81  25.00  23.30  20.60  19.50 
604987826300371712 465.00 4.01e-06               15.20  31.50 27.80 14.30                      134.00 
604988612278594048  25.40 0.00e+00          8.47              13.70  9.39         27.30  23.70  22.40 
604988685293803520 729.00 2.27e-11               15.20  30.70 28.30 14.40                             
604990197122292224  32.60 1.18e-04  16.20  10.90 26.60        15.40 10.10  39.50  35.90  29.90  27.60 
604993869318584960  36.90 1.75e-03  18.40        24.30        16.40 10.60  46.00  41.00  33.30  30.70 
604995278068254208  28.30 5.60e-02  14.10   9.50 30.70        14.40  9.77         30.70  26.30  24.50 
604996106997220480 109.00 1.77e-04                      40.30 23.30 13.00        151.00               
604996137063022336  29.70 2.21e-02  14.80   9.81              14.80  9.81                27.50  25.60 
604996141358671744  12.70 3.75e-01   6.30   4.19        22.50  8.87  6.76  13.60  13.10  12.30  11.80 
604996583742879616  30.80 1.09e-05  15.40        28.50        15.10  9.87         33.70  28.50  26.50 
604996588033758208 282.00 1.18e-06                      32.70 26.90 14.10                             
604996618098066432 120.00 6.75e-07  60.70        16.80  39.10 23.80 13.00        177.00  91.10  72.90 
604996622395017472  11.50 1.96e-02   5.75   3.84        18.80  8.19  6.43  12.30  11.80  11.10  10.80 
604996725474241280 826.00 0.00e+00               15.10  30.40 28.50 14.60                             
604996927335710080 326.00 3.47e-06               15.50  32.10 26.80 14.00                             
604997240868589824 142.00 3.75e-07  70.70        16.60  37.10 24.40                                   
604999882273217152  60.10 7.20e-05         19.90 19.40        19.90 11.80                             
604999886568459136  30.00 9.44e-05  15.10  10.10 28.70        14.80  9.92  35.40  32.50  27.80  25.80 
604999886568459392 375.00 5.87e-11        124.00 15.30  32.00 27.20       375.00               124.00 
605000058367154176 310.00 2.44e-06               15.60  32.70 26.90 14.10                             
605002802850299264 826.00 3.17e-06                            28.70 14.40                             
605004834370703744  35.90 3.25e-05         12.10 24.80        16.10 10.60  44.60  40.00  32.60        
605012870254630912  30.70 2.73e-02  15.50  10.20              15.00  9.92                             
605014141564219776 729.00 1.86e-07               15.00  30.70 28.10 14.50                             
605014214579367424  31.90 1.33e-02  16.00  10.70       387.00 15.40 10.10         35.20  29.50        
607994986306236928  26.90 7.08e-06          9.00              14.10  9.47                25.10        


==> datafile1.txt <==
Title: A 4-Gyr M Dwarf Gyrochrone from CFHT/MegaPrime Monitoring of the Open Cluster M67
Authors: Ryan Dungee, Jennifer van Saders, Eric Gaidos, Mark Chun, Rafael A. Garcia, Eugene A. Magnier, Savita Mathur, Angela R. G. Santos
Table: Parameters for M Dwarfs used for (r-i)-Teff relation
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label      Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---       name       Source Name used in Mann et al. 2015
  17- 26 F10.6  deg       raDeg      Right Ascension
  28- 37 F10.6  deg       deDeg      Declination
  39- 44 F6.3   mag       gaiaGmag   synthetic Gaia G magnitude
  46- 51 F6.3   mag       gaiaBPmag  synthetic Gaia BP magnitude
  53- 58 F6.3   mag       gaiaRPmag  synthetic Gaia RP magnitude
  60- 64 F5.3   solMass   M0         Mass in units of Solar Mass
  66- 70 F5.3   solMass e_M0         error on Mass in units of Solar Mass
  72- 76 F5.2   ---       [Fe/H]     Metallicity
  78- 81 F4.2   ---     e_[Fe/H]     error on Metallicity
  83- 86 I4     K         teff       effective temperature
  88- 93 F6.3   mag       ps1gmag    synthetic PS1 g magnitude
  95- 99 F5.3   mag     e_ps1gmag    error on synthetic PS1 g magnitude
 101-106 F6.3   mag       ps1rmag    synthetic PS1 r magnitude
 108-112 F5.3   mag     e_ps1rmag    error on synthetic PS1 r magnitude
 114-119 F6.3   mag       ps1imag    synthetic PS1 i magnitude
 121-125 F5.3   mag     e_ps1imag    error on synthetic PS1 i magnitude
 127-132 F6.3   mag       ps1zmag    synthetic PS1 z magnitude
 134-138 F5.3   mag     e_ps1zmag    error on synthetic PS1 z magnitude
 140-144 F5.3   mag       Ksmag      synthetic Ks magntiude
 146-150 F5.3   mag     e_Ksmag      error on synthetic Ks magntiude
--------------------------------------------------------------------------------
Note (1):   All values here are pulled from Mann et al. 2015, this is the subset used for creating our relation used to calculate Teffs from PS1 (r-i) colors, the synthetic PS1 photometry is calculated using the Sloan to PS1 relations in Tonry et al. 2012
--------------------------------------------------------------------------------
PM I01186-0052S  19.667500  -0.874322 10.061 10.950  9.162 0.611 0.018  0.01 0.08 3935 11.455 0.021 10.110 0.011  9.510 0.013  9.160 0.013 7.156 0.020 
PM I01402+3147   25.069038  31.791849 12.488 14.174 11.241 0.258 0.016  0.06 0.08 3269 14.700 0.023 13.392 0.011 11.862 0.013 10.982 0.013 8.546 0.020 
PM I01510-0607   27.766876  -6.117988 12.717 14.735 11.392 0.138 0.004 -0.03 0.08 3011 15.410 0.028 13.783 0.012 11.979 0.013 10.988 0.013 8.553 0.020 
PM I02164+1335   34.124386  13.586850 13.579 16.113 12.159 0.109 0.006 -0.03 0.08 2829 16.734 0.024 15.072 0.011 12.811 0.013 11.559 0.013 8.988 0.020 
PM I02336+2455   38.404919  24.927168 11.540 13.270 10.293 0.182 0.010  0.00 0.08 3199 13.997 0.023 12.381 0.011 10.817 0.013  9.968 0.013 7.606 0.020 
PM I02441+4913W  41.042750  49.231694  9.136 10.292  8.103 0.521 0.008  0.06 0.03 3685 10.824 0.020  9.381 0.011  8.468 0.013  7.961 0.013 5.857 0.020 
PM I03526+1701   58.174007  17.017845 12.189 14.095 10.888 0.171 0.006  0.01 0.08 3079 14.721 0.021 13.123 0.011 11.440 0.013 10.520 0.013 8.054 0.019 
PM I04376-1102   69.424477 -11.038848  9.402 10.598  8.345 0.473 0.013 -0.04 0.08 3671 11.147 0.021  9.747 0.011  8.774 0.012  8.235 0.013 6.094 0.020 
PM I05019-0656   75.489456  -6.946090 10.647 12.439  9.397 0.173 0.004 -0.06 0.08 3143 13.057 0.022 11.468 0.011  9.898 0.013  9.055 0.013 6.783 0.020 
PM I05365+1119   84.129143  11.327868  8.208  9.124  7.296 0.620 0.015  0.05 0.08 3966  9.632 0.021  8.276 0.011  7.656 0.012  7.309 0.013 5.285 0.020 
PM I06024+4951   90.621590  49.865616 12.697 14.770 11.357 0.131 0.005  0.01 0.08 3000 15.374 0.022 13.885 0.011 12.022 0.013 10.991 0.013 8.447 0.020 
PM I06548+3316  103.704109  33.268230  8.855 10.278  7.713 0.365 0.009 -0.02 0.08 3448 10.875 0.020  9.460 0.011  8.201 0.012  7.491 0.013 5.269 0.020 
PM I07232+4605  110.812096  46.087440  9.685 10.777  8.680 0.550 0.018  0.05 0.08 3703 11.347 0.021  9.942 0.011  9.107 0.013  8.644 0.013 6.495 0.020 
PM I07287-0317  112.189262  -3.298047 10.289 11.702  9.151 0.405 0.017 -0.01 0.08 3448 12.227 0.021 10.814 0.011  9.595 0.013  8.934 0.013 6.714 0.020 
PM I08105-1348  122.642769 -13.814270 10.921 12.114  9.770 0.510 0.012  0.00 0.08 3544 12.601 0.022 11.156 0.011 10.075 0.013  9.486 0.013 7.413 0.020 
PM I09143+5241  138.595001  52.686390  7.048  7.978  6.125 0.580 0.019 -0.01 0.08 3920  8.419 0.020  7.066 0.011  6.460 0.013  6.130 0.013 4.032 0.020 
PM I09411+1312  145.293259  13.209586  9.437 10.635  8.383 0.473 0.014 -0.05 0.08 3500 11.202 0.021  9.810 0.011  8.850 0.012  8.301 0.013 6.134 0.020 
PM I09553-2715  148.849426 -27.261284 10.622  0.000  0.000 0.311 0.019  0.01 0.08 3346 12.935 0.021 11.409 0.011 10.119 0.013  9.424 0.013 7.150 0.020 
PM I10251-1013  156.295258 -10.228711  9.270 10.404  8.247 0.516 0.016 -0.02 0.08 3700 10.971 0.020  9.556 0.011  8.686 0.013  8.194 0.013 6.086 0.020 
PM I11421+2642  175.546097  26.706682  9.571 10.917  8.460 0.447 0.015  0.01 0.08 3479 11.467 0.021 10.079 0.011  8.879 0.013  8.237 0.013 6.039 0.020 
PM I11477+0048  176.934906   0.804732  9.591 11.388  8.345 0.176 0.004 -0.02 0.08 3192 12.044 0.021 10.510 0.011  8.938 0.013  8.073 0.013 5.682 0.019 
PM I11509+4822  177.740540  48.377388 11.694 13.553 10.406 0.163 0.007  0.03 0.08 3118 14.153 0.021 12.578 0.011 10.920 0.013 10.032 0.013 7.655 0.020 
PM I12312+0848  187.815933   8.810676  8.951  9.930  8.000 0.572 0.016 -0.04 0.08 3726 10.509 0.020  9.105 0.011  8.417 0.012  8.024 0.013 5.906 0.020 
PM I15354+6005  233.857000  60.085444 12.167 13.733 10.954 0.292 0.010 -0.01 0.08 3252 14.211 0.021 12.813 0.011 11.433 0.013 10.662 0.013 8.426 0.020 
PM I16139+3346  243.484467  33.773399 11.214 12.531 10.104 0.426 0.013 -0.06 0.03 3454 13.091 0.021 11.647 0.011 10.531 0.013  9.915 0.014 7.743 0.020 
PM I16303-1239  247.575272 -12.662429  8.794 10.343  7.604 0.303 0.010 -0.03 0.08 3272 10.912 0.020  9.494 0.011  8.102 0.012  7.337 0.013 5.080 0.020 
PM I16581+2544  254.536896  25.744230  8.819  9.919  7.800 0.527 0.013  0.03 0.08 3700 10.476 0.020  9.078 0.011  8.236 0.013  7.767 0.013 5.634 0.020 
PM I17115+3826  257.894806  38.442760 10.410 11.883  9.257 0.388 0.015  0.03 0.08 3432 12.389 0.021 11.012 0.011  9.725 0.013  9.013 0.013 6.795 0.020 
PM I17364+6820  264.108032  68.339317  8.028  9.412  6.886 0.418 0.010  0.05 0.08 3439  9.986 0.020  8.617 0.011  7.411 0.013  6.725 0.013 4.504 0.020 
PM I17439+4322  265.983185  43.378696  9.444 10.749  8.343 0.440 0.011  0.00 0.08 3464 11.319 0.020  9.900 0.011  8.799 0.012  8.189 0.013 5.972 0.019 
PM I17578+4635  269.462341  46.588562 10.563 11.971  9.425 0.406 0.016  0.04 0.08 3470 12.599 0.021 11.167 0.011  9.928 0.012  9.250 0.013 6.996 0.020 
PM I18007+2933  270.189333  29.565778 11.626 12.869 10.547 0.458 0.009 -0.06 0.03 3509 13.316 0.021 11.945 0.011 10.927 0.013 10.375 0.013 8.218 0.020 
PM I18363+1336S 279.080139  13.607338 11.146 12.768  9.943 0.262 0.010  0.04 0.08 3223 13.368 0.022 11.820 0.011 10.356 0.013  9.594 0.013 7.371 0.020 
PM I19321-1119  293.033792 -11.332583 12.548 14.184 11.317 0.230 0.006  0.05 0.03 3211 14.682 0.021 13.287 0.011 11.832 0.013 11.036 0.014 8.720 0.020 
PM I19539+4424E 298.479767  44.415081 11.919 14.353 10.511 0.110 0.004 -0.05 0.08 2859 14.896 0.022 13.275 0.011 11.121 0.013  9.937 0.014 7.405 0.020 
PM I20034+2951  300.860748  29.866524 12.797 14.672 11.492 0.182 0.007  0.06 0.08 3144 15.213 0.023 13.832 0.011 12.139 0.013 11.170 0.013 8.697 0.020 
PM I20525-1658  313.137634 -16.974743 10.072 11.762  8.850 0.234 0.009 -0.02 0.08 3205 12.280 0.021 10.838 0.011  9.351 0.013  8.525 0.013 6.258 0.020 
PM I20533+6209  313.332458  62.154499  7.756  8.813  6.764 0.546 0.013 -0.06 0.08 3791  9.403 0.020  7.989 0.011  7.236 0.012  6.794 0.013 4.577 0.020 
PM I22021+0124  330.542877   1.400266  8.402  9.409  7.438 0.571 0.015  0.02 0.08 3848  9.982 0.020  8.576 0.011  7.841 0.012  7.437 0.013 5.347 0.020 
PM I22160+5439  334.010792  54.666528 12.742 14.361 11.511 0.259 0.008 -0.04 0.08 3226 14.694 0.023 13.412 0.011 11.961 0.013 11.160 0.013 8.942 0.020 
PM I22503-0705  342.580963  -7.090122  9.130 10.118  8.185 0.562 0.016  0.02 0.08 3740 10.660 0.020  9.263 0.011  8.580 0.012  8.181 0.013 6.102 0.020 
PM I23099+1425W 347.478729  14.426389  9.637 10.483  8.770 0.637 0.016 -0.05 0.08 4013 11.001 0.021  9.664 0.011  9.134 0.012  8.826 0.013 6.845 0.020 
PM I23318+1956E 352.968903  19.937193 10.819 12.714  9.542 0.248 0.009  0.03 0.08 3072 13.092 0.023 11.376 0.011  9.592 0.013  8.569 0.013 6.284 0.020 
PM I23318+1956W 352.967316  19.937267  9.038 10.535  7.867 0.394 0.012  0.03 0.08 3353 11.075 0.020  9.575 0.011  8.222 0.013  7.479 0.013 5.326 0.020 
PM I23431+3632  355.776306  36.536999 11.153 12.930  9.913 0.206 0.011  0.05 0.08 3173 13.554 0.021 12.022 0.011 10.479 0.013  9.612 0.013 7.225 0.020 


==> datafile3.txt <==
Title: A 4-Gyr M Dwarf Gyrochrone from CFHT/MegaPrime Monitoring of the Open Cluster M67
Authors: Ryan Dungee, Jennifer van Saders, Eric Gaidos, Mark Chun, Rafael A. Garcia, Eugene A. Magnier, Savita Mathur, Angela R. G. Santos
Table: Alias Catalog
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1- 18 I18    ---     gaiaid     The Gaia EDR3 source_id number of the star
  20- 25 F6.2   d       prot       The measured rotation period of the star
  27- 34 A8     ---     fap        False Alarm Probability of the rotation period (prot)
  36- 41 F6.2   d       m=2        ? If present in the periodogram, the lomb-scargle failure mode with m = 2 and n = 0
  43- 48 F6.2   d       m=3        ? If present in the periodogram, the lomb-scargle failure mode with m = 3 and n = 0
  50- 54 F5.2   d       monthn=-2  ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = -2, for the ~month peak in the window function
  56- 61 F6.2   d       monthn=-1  ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = -1, for the ~month peak in the window function
  63- 67 F5.2   d       monthn=+1  ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = +1, for the ~month peak in the window function
  69- 73 F5.2   d       monthn=+2  ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = +2, for the ~month peak in the window function
  75- 80 F6.2   d       yearn=-2   ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = -2, for the ~year peak in the window function
  82- 87 F6.2   d       yearn=-1   ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = -1, for the ~year peak in the window function
  89- 94 F6.2   d       yearn=+1   ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = +1, for the ~year peak in the window function
  96-101 F6.2   d       yearn=+2   ? If present in the periodogram, the lomb-scargle failure mode with m = 1 and n = +2, for the ~year peak in the window function
--------------------------------------------------------------------------------
Note (1):   The lomb-scargle failure modes are computed using equation 47 of Vanderplas, J. T. 2018, ApJS, 236, 16. The \delta f value in that equation is computed from the peak in the window function of the observations, for this table we have included the results using the peak at ~29.5 days and ~380.8 days, the precise value varies slightly with each target due to variations in exactly how it is sampled in time.
--------------------------------------------------------------------------------
598696107233137920  29.40 1.03e-04  14.70   9.74 29.40        14.70  9.74  34.80  31.80  27.20  25.30 
598696833082561280   8.33 1.94e-02   4.20   2.79        11.60  6.50  5.34   8.72   8.51   8.15   7.97 
598697103669936512 335.00 2.60e-07                            26.90 14.00                             
598883642685066368  48.70 8.35e-04         16.20 21.30              11.40                             
598883917565244288 604.00 2.20e-03               15.00  30.70 28.20 14.50                             
598883990577158400 459.00 8.13e-04               15.30              14.30                             
598885085794212096 504.00 2.17e-10               15.30  31.50 27.80 14.20                             
598885090090313216  42.10 6.26e-09  21.00  14.10              17.30 10.90         47.60  37.60        
598885502406044544  84.30 4.25e-12               18.00        21.80 12.50        108.00  68.40  57.90 
598886082226539136  13.20 6.36e-14   6.54   4.42        23.90  9.11  6.96  14.20  13.70  12.70  12.30 
598886288384971008 112.00 7.94e-06         37.50 16.90  40.00 23.20                                   
598886911154739968  34.00 1.67e-04  16.90  11.40              15.80 10.30  41.80  37.50  31.30  28.80 
598887216100088192 130.00 7.14e-03               16.50        23.90 13.20        200.00               
598887254752714240  35.90 1.36e-04  17.80  12.00 25.10 166.00 16.20 10.50         39.60         30.20 
598887632709845248  11.50 9.26e-04   5.68   3.80        18.90  8.19  6.42  12.30  11.90  11.10  10.90 
598887770148211584 103.00 6.06e-04               17.10  41.10 22.90 12.90                80.60        
598888109451094912 563.00 5.27e-09               15.10  31.40 27.90 14.50                             
598888315613964288 326.00 8.58e-02        109.00 15.50  32.80 27.30 14.20                             
598888521767965568  21.00 8.53e-03  10.50   7.05        72.80 12.30  8.72  23.60  22.30  19.90  18.80 
598888727926385408 288.00 7.41e-12               15.40  32.70 26.60 14.00               163.00 114.00 
598889213257785984 413.00 1.01e-09                      31.60 27.80 14.20               200.00        
598894569081905920 465.00 1.44e-05        155.00 15.20  31.50 28.00 14.40                             
598899997920577664  30.20 1.40e-07  15.30  10.00              14.90  9.85         33.10  28.20        
598900105294874496  30.40 5.62e-08  15.30  10.10              15.00  9.97         33.20  28.20  26.20 
598900753834826880  72.80 1.30e-01         24.40 18.60        20.80 12.30                             
598901269230913024  19.30 1.62e-02   9.74   6.42              11.70  8.40  21.60  20.20  18.40  17.50 
598902540541250944  16.50 1.74e-02   8.24   5.46        37.20 10.60  7.80         17.20  15.80        
598903055937325312  27.30 7.33e-06  13.70   9.18 32.00        14.20  9.55  32.00  29.30  25.30        
598903090297061760  47.80 3.03e-05  23.90                     18.10               55.20  42.60        
598903674412626432  18.80 1.80e-06   9.38   6.30        52.30 11.50  8.30  21.10  19.80         17.20 
598903987945320832 688.00 5.20e-06                      30.50 28.20 14.50                             
598905667277445376 123.00 9.61e-08         40.80 16.70  38.60 23.70 13.10 355.00         93.00  74.60 
598906290047773440  27.60 1.85e-09  13.90   9.18       427.00 14.20  9.52  32.30  29.80  25.60  24.00 
598906835508558336  67.70 7.37e-04               18.70  52.30 20.70 12.00                       49.50 
598906942882791424  13.60 5.82e-03   6.83   4.50        25.30  9.29  7.09  14.70  14.10  13.20        
598907179105947520  41.80 1.89e-06  21.10               99.90 17.30 11.00         47.50  37.80        
598907969381972864  20.50 4.24e-02  10.30   6.87        67.00 12.10  8.63  23.10  21.80  19.40        
598908042394421248  55.40 2.81e-05         18.30 20.20        19.30 11.70  78.00  64.30  48.30  42.90 
598908248552758400  44.90 1.93e-10  22.50  15.00 21.80        17.80 11.00                40.40        
598908278617636608  95.90 7.79e-12                      42.70 22.70 12.80        129.00               
598947517438273792 476.00 3.22e-05               15.30  31.60       14.30                             
598953770910670336  47.60 0.00e+00                            18.10               54.80  42.10        
598955385818884096  28.40 6.19e-06  14.10   9.44              14.50  9.65         30.90               
598955660696788736  22.40 2.80e-02  11.20   7.49 43.50        12.70  8.83  25.50  23.80  21.20  19.90 
598955729416446208  47.80 6.41e-03  23.70  15.90 21.50        18.20               54.70         38.40 
598956382253218816 107.00 8.94e-06  53.60        17.20  40.90 23.20 13.00        147.00               
598956450970778624  51.20 7.21e-05  25.40  17.10 20.90        18.70 11.40         59.50         40.50 
598956485330513536  26.90 0.00e+00  13.30   8.90 32.80 302.00 14.10  9.54  31.30  28.90  25.10  23.50 
598956523984534272   3.28 1.69e-01                4.18   3.69  2.95         3.31   3.28   3.28   3.25 
598956833222201216  51.90 1.71e-02         17.40              18.80                      46.00  40.60 
598957279899423232  28.40 1.05e-11  14.10   9.45 30.50        14.50        33.20  30.50         24.50 
598957756640350080  35.60 2.49e-02  17.70  11.90              16.10 10.40         39.60  32.30        
598957756642455680  41.30 5.77e-08         13.70 22.90        17.20 10.90  52.70  46.00  37.30  33.80 
598958512554598400  70.30 8.14e-03         23.30 18.50  50.60 20.70 12.30         86.30  59.00        
598959371548060672  78.90 4.89e-08  39.40               47.10 21.50 12.40                             
598959513281774208  44.10 8.58e-05                            17.60 11.10         50.10  39.30  35.70 
598970366666045952 417.00 4.03e-07               15.40  31.50 27.70 14.30               198.00        
598970645837645440  23.40 6.67e-02  11.60   7.80 39.70 114.00 13.10  9.07         25.00  22.00  20.60 
598970886355816320  20.60 1.15e-03  10.40   6.89              12.10  8.53  23.10  21.70  19.40        
598977513489950592  24.00 6.36e-14  12.00   7.95              13.20  9.09  27.40  25.60  22.50  21.20 
598977547849690496  49.90 6.75e-14  24.80                     18.50 11.30         57.80  44.30  39.60 
604686422674966912 102.00 5.76e-10               17.10  41.40 22.90              141.00  81.00        
604687006790507904  47.80 1.50e-07  23.90  15.80 21.20  76.50 18.20 11.30  64.30  54.20  42.40  37.80 
604687178590760192  68.40 1.85e-10  34.00        18.70        20.60 12.20 108.00         57.90        
604698860900256256  76.00 4.92e-09                            21.20 12.30         95.30  63.20  53.90 
604699479375624320  52.50 5.24e-05  26.30  17.40 20.50        18.80 11.40                46.30        
604701747118303104  32.00 6.85e-08         10.70       375.00                     35.10               
604703465105196416  26.50 1.71e-08  13.30   8.80       264.00        9.50  30.90  28.50  24.70  23.00 
604703636903893504  61.00 2.11e-02  30.60  20.40              19.80 11.80         72.90  52.50  46.40 
604704010566644480  31.20 3.19e-01  15.70  10.40              15.00 10.00  37.50  34.00  28.60        
604706862424426496  21.10 1.05e-05  10.50   7.00              12.30  8.64  23.80         20.20  18.90 
604709134461425024 295.00 2.95e-02         98.30 15.40  33.00 26.90 14.20                             
604711913305981952 806.00 5.82e-07               14.90  30.40 28.20 14.40                             
604712188183890304  25.70 2.42e-11  12.90   8.57 34.60 200.00 13.80  9.36  29.90  27.70  24.20        
604712531781276928  56.80 1.30e-09         18.90 20.00        19.40 11.70         67.00  49.00  43.80 
604712600500056320  31.40 7.45e-07  15.80  10.60 27.80        15.20 10.10  37.90  34.30  28.90  26.90 
604713532508424448  30.70 0.00e+00  15.30        28.20        15.00  9.89         33.70  28.20        
604713669947377024 354.00 2.19e-07               15.50        27.20 14.20                             
604736136920843648  46.50 3.48e-03  23.10  15.40 21.80        18.00 11.10         53.00               
604736308719544960  27.80 1.71e-01  14.10   9.25 31.50        14.30  9.62  32.80  30.10  25.90  24.30 
604736690972080512  27.50 1.68e-13  13.70   9.15              14.30  9.58  32.40  29.80  25.60  24.10 
604737275087042944 163.00 1.22e-01               16.30  35.70 24.90 13.40                             
604737854908112896 495.00 4.36e-10               15.30  31.00       14.40                             
604891069277322624  53.20 2.63e-07  26.60                     18.90 11.50                47.00        
604891412874700544  30.40 1.95e-06  15.30  10.10              14.90  9.89  36.40  33.10  28.10        
604892989128623488  75.50 2.03e-05                      48.50 21.20 12.30         94.40  62.60        
604894917568011520 111.00 3.04e-13               16.90  39.80 23.20 13.00                85.40        
604895467323840256  13.60 1.47e-04   6.77   4.53        25.20  9.31  7.03  14.60  14.10  13.10  12.70 
604895673481330688 826.00 5.67e-02        275.00 15.00  30.60 28.30 14.40                      153.00 
604896115863131776  48.20 5.25e-05         16.00              18.30 11.20         55.50               
604896463756224640 366.00 1.84e-08        122.00 15.40  32.10 27.40 14.20                             
604896498115959296  25.90 9.30e-11  13.00   8.64              13.80  9.36                24.10  22.80 
604896528179994240 345.00 1.26e-01                      32.10 27.00 14.20               180.00        
604896631259208192  33.90 2.31e-07  16.80  11.30              15.70 10.20                30.80        
604896631259520512  49.50 2.11e-03  24.80  16.50              18.30 11.40         57.00               
604896807353611264  30.80 5.45e-07  15.40  10.30              15.10 10.00  37.00  33.70  28.70  26.60 
604896979152285056  28.10 5.61e-01          9.31              14.40  9.58  33.00  30.40  26.20  24.60 
604897146655294976 576.00 0.00e+00               15.20  30.80       14.40               228.00        
604897696411104256 170.00 1.13e-01  84.80        16.00  35.60 25.30 13.60               117.00        
604897696411107840 229.00 1.17e-04 115.00        15.60  34.10                                         
604897799490329216  29.90 9.17e-01         10.00              14.70  9.82                27.60        
604897803785089024  99.90 4.02e-04  50.40        17.20  41.70 22.70 12.90        137.00  78.50        
604897902569851264 826.00 1.09e-10               15.00  30.50 28.30 14.40                             
604898113023651328 826.00 2.78e-01               14.90  30.50 28.20                            155.00 
604898246166933504  12.90 1.41e-04   6.44   4.31        23.00  8.96  6.82  13.90  13.40  12.50  12.10 
604898490980774784 364.00 2.14e-05               15.50        27.40 14.20                             
604898555404553344  11.90 1.44e-04   5.89   3.97        19.90  8.45  6.61         12.20  11.50  11.10 
604899006376815488 155.00 2.51e-06               16.20  36.80 24.80                                   
604899418693667584   5.92 2.44e-01   2.93         9.82   7.39  4.93  4.20   6.07   5.97   5.82   5.77 
604899448757770624  23.80 3.08e-12  11.90   7.95 38.60 124.00 13.20  9.01  27.20  25.40  22.40  21.10 
604899654921447168 806.00 1.80e-07               14.90  30.60 28.40 14.60                             
604899899730026496  61.00 2.81e-05  30.80  20.40 19.40        19.90 11.80         73.30         46.40 
604900449485824256  49.50 2.46e-03  24.60  16.60        72.40 18.40 11.50                43.80        
604900651348634240  25.30 4.13e-10  12.80              180.00 13.60  9.28  29.60  27.20  23.80  22.30 
604900754427832448  11.40 3.75e-05   5.72   3.85        18.70  8.19  6.42  12.20  11.80  11.10        
604900793084792192  24.80 1.38e-03  12.40   8.23              13.50  9.17         26.60  23.20  22.00 
604901171040299904  66.00 1.49e-03         22.10 18.80  53.00 20.30               80.60  56.00  48.90 
604901407262883456  26.30 3.98e-13  13.20   8.70 33.60        13.90  9.50         28.30  24.50  22.90 
604901686436367232  25.20 2.77e-07  12.70   8.40              13.60  9.27         27.20  23.60  22.20 
604902098753249280   8.72 1.40e-01   4.33   2.90        12.40  6.72  5.47   9.22   8.90   8.55   8.40 
604902128817395072  53.90 1.63e-04         18.10              19.00 11.50         62.90  46.90  41.70 
604902334975837312  43.20 4.34e-05  21.50  14.30        93.70       11.00                38.90  35.20 
604902442350618368 417.00 1.40e-02               15.20        27.60 14.10               198.00        
604902648509053184  47.60 1.50e-05  23.80                     18.10 11.20         54.60  42.40        
604902987810825728  31.50 1.93e-03  15.80  10.50 27.60        15.20 10.00         34.40  28.80        
604903090890049792 120.00 1.57e-06         40.20 16.80  39.00 23.60 13.20                91.80        
604903125251398144   3.21 1.49e-01                4.09   3.60  2.89         3.24   3.21   3.21   3.18 
604903331408222208  31.60 3.45e-11         10.60              15.30 10.10         34.40  29.00  26.90 
604903370063592192  18.80 4.07e-05   9.46   6.30        51.60 11.50  8.29  21.00  19.80  17.90  17.10 
604903438783070208 826.00 0.00e+00 413.00        14.90        28.70 14.40                             
604903438783071616  39.60 2.88e-07  19.80  13.10              16.90 10.70         43.90  35.70  32.80 
604903576222014080  27.60 1.50e-08  13.80   9.30 31.30        14.30  9.69  32.30  29.80  25.80  24.00 
604903782380443904  67.70 5.74e-05         22.40 18.90  52.50 20.50 12.20 106.00                      
604903816740187264 113.00 3.77e-05               16.90  40.10 23.30 13.00                86.00  70.80 
604904813174193536  53.20 2.01e-08  26.70        20.50  66.00 18.90 11.50         62.30  46.50        
604904881892076032  63.40 6.12e-02         21.30                                                      
604905912684188928   3.26 2.80e-01                4.19   3.66               3.29   3.26   3.26   3.23 
604906290641338752   3.81 3.33e-01                5.10   4.33  3.40  3.04   3.87   3.87   3.75   3.75 
604906531159506304  38.50 9.32e-06  19.30  12.80 23.90        16.70 10.60         43.00  34.80        
604906840397139584  28.20 6.90e-02  14.10   9.33 30.50        14.40  9.63  33.10  30.50         24.50 
604906973546358528  35.70 3.85e-04  17.70  11.80 25.10        16.20 10.50  44.20  39.40  32.50  30.00 
604907046555569664  11.20 1.60e-04   5.59   3.74 46.90  18.20  8.11  6.31  12.00  11.60  10.90  10.70 
604907218354253568 302.00 7.11e-04               15.40  32.80 26.80 13.90                             
604907523302217472  30.50 2.94e-03  15.20  10.20 28.30        14.90 10.00  36.40  33.20  28.30  26.30 
604907660735224704  31.30 3.22e-08  15.60  10.50 27.60        15.20  9.94         34.40               
604908008628339200  29.40 1.10e-01  14.70   9.81 29.40        14.70  9.91  34.90  32.00  27.20        
604908107412145408  48.20 4.33e-05  24.10  16.10 21.20  75.50 18.20 11.40         54.90  42.60        
604908352225723520  37.40 6.76e-10  18.80  12.50              16.60 10.50  46.60  41.60  34.00  31.30 
604908489664691456 476.00 3.09e-09                      31.30 27.70 14.40                             
604908833261132928   3.86 5.20e-02                5.23   4.45  3.42  3.04   3.91   3.89   3.84   3.80 
604909138204304128 432.00 4.22e-05               15.20  31.60       14.30               201.00        
604909310002693632  24.00 1.71e-03  12.00   8.00 37.80        13.20  9.17  27.40  25.60  22.50  21.20 
604909383016937088  84.80 3.06e-06               17.70  44.90 21.80 12.60        110.00               
604909619240334592  54.60 1.18e-04  27.50  18.20              19.10 11.50                48.00  42.30 
604909894118735360   8.18 1.18e-01   4.08        18.30  11.30  6.41  5.28   8.49   8.37   8.00   7.91 
604909928477987584  49.20 1.51e-03         16.20 20.90  73.70 18.50 11.30  67.00  56.80               
604909967133410688 175.00 1.46e-01         59.00 16.20  35.10       13.70                             
604909967133412096  90.20 1.26e-03               17.50  43.50 22.10 12.60        117.00               
604910100276687232 217.00 5.77e-09         72.00        34.20 25.90 13.80                             
604910482529472256  42.90 8.41e-03  21.40  14.40              17.40 10.90  54.90  48.00  38.20  34.80 
604910581313218176  11.80 1.40e-01   5.91   3.92               8.43  6.63  12.70  12.20  11.50        
604910654328188416  91.80 2.87e-02               17.60  43.50 22.40 12.60        121.00  73.70        
604910723047665024  30.80 1.32e-04  15.40  10.30 28.30        15.10  9.97         33.70  28.30        
604910924910708224 115.00 0.00e+00  57.90        16.80  40.00 23.40 13.00                87.20        
604911375881849216 180.00 3.56e-03                      35.40 25.30 13.60                             
604911405946776448  10.60 6.97e-02   5.29   3.56        16.70  7.83  6.20         10.90  10.30  10.00 
604911547681374976 116.00 5.31e-11               16.70  39.20 23.50 13.10                87.80  71.20 
604911680824696064 120.00 9.12e-05               16.80  39.00 23.70 13.20                91.10  73.70 
604911685120318592 117.00 8.98e-04         39.10 16.70  39.10 23.50 13.00                89.50  71.50 
604911685120320640 118.00 5.29e-07         39.10 16.70  39.10 23.50 13.00                89.50  71.50 
604911886983070720  25.40 0.00e+00          8.47 35.00        13.60  9.37         27.00  23.80        
604912097436452224  51.40 3.71e-01  25.50        20.80        18.70 11.40         59.80               
604912372315122176  31.80 3.60e-01  16.00  10.60       403.00 15.30 10.10  38.20         29.40  27.00 
604912441036157568  83.70 3.01e-13         27.60 18.00  45.40 21.90 12.60                             
604912608537595008  22.40 9.43e-04  11.20   7.53        94.60 12.70  8.89         24.10  21.10  19.90 
604912917781019008   9.92 2.90e-04   4.94   3.28        14.90  7.43  5.95  10.40  10.20   9.65   9.40 
604913403107275008  33.10 2.20e-08  16.60  11.00              15.60 10.10  40.10  36.30  30.40  28.00 
604913471826560512 826.00 8.18e-03 413.00                     28.50                                   
604913742408986752 619.00 4.60e-02                      30.90       14.30                             
604913776768724352 516.00 0.00e+00               15.10  31.30 27.80 14.30                             
604913811128465408 151.00 1.55e-03               16.30  36.30 24.60                     109.00        
604913948567397888   8.35 9.53e-02   4.16               11.70  6.51  5.32   8.73   8.54   8.16   7.98 
604914227740983936 188.00 1.65e-08               15.90  34.80 25.30 13.50                             
604914807561160064 731.00 9.74e-06               15.20  30.70 28.50 14.50                             
604915013719302784 427.00 1.18e-07               15.30  31.40 27.60 14.10               203.00        
604915567770583424 671.00 6.58e-03               15.00  30.90       14.40               242.00        
604915597835911168   3.56 1.12e-01                4.74   4.08  3.18         3.60   3.56   3.56   3.53 
604916083166650752  21.80 9.72e-09  10.90   7.26 45.50        12.60  8.75  24.90  23.20  20.70        
604916181950391936  27.50 7.60e-09  13.70   9.24       413.00 14.20  9.67  32.30  29.70  25.60  23.90 
604916181950394240  25.30 3.10e-14  12.60   8.51              13.60  9.29         27.20  23.60        
604916254965496960 413.00 2.71e-10               15.20  31.60 27.80 14.30                             
604916353749267840  19.00 1.38e-04   9.58   6.40        53.90 11.50  8.35         20.00  18.10        
604916392404461184 155.00 1.27e-06               16.20        24.80 13.50               109.00        
604916529843404928  11.50 1.00e-02   5.77   3.80        18.90  8.20  6.43  12.30  11.90  11.20  10.70 
604916697346488960 146.00 2.30e-02         48.90 16.30  37.00 24.50                                   
604917006584145792  46.90 5.08e-10  23.20  15.80              18.10 11.30         53.60  42.10  37.30 
604917491916094336   3.86 8.80e-03                5.22   4.44  3.40  3.05   3.92   3.88   3.84   3.80 
604917663714774912  14.90 1.23e-01   7.52   4.99        30.30  9.91  7.47  16.30  15.60  14.40  13.80 
604917693779073280   3.86 5.27e-01                5.25   4.43               3.92   3.90   3.83   3.80 
604917899937362048  40.40 4.24e-11         13.40 23.40        17.10 10.90         45.10               
604917968656982016 826.00 1.40e-03               15.00        28.50 14.40                             
604918174815279616 103.00 5.60e-03               17.00  41.30 22.90 13.00                80.60        
604918179110939264   2.97 6.42e-01                3.69   3.33               2.99   2.97   2.97   2.93 
604918247830312832  18.70 1.70e-03   9.31   6.20        51.00 11.40  8.21         19.70  17.70  17.00 
604918552772398720  36.10 1.16e-12  18.10  12.10 25.00 159.00 16.20               39.80  32.90  30.10 
604918900665305600  33.60 2.44e-03  16.80  11.20              15.80 10.20         36.80               
604919136887960704 180.00 2.81e-07         59.80 16.10  35.10 25.40 13.70                             
604919278622426624  19.20 0.00e+00   9.57   6.37        55.10 11.60  8.34         20.40  18.30  17.30 
604919617924301184  17.20 2.81e-08   8.66   5.78        41.20 10.90  8.00  18.90  18.10  16.50  15.80 
604920171975748224   4.50 1.76e-01                6.43   5.31  3.89  3.46   4.59   4.53   4.47   4.42 
604920339478833536  73.70 6.70e-05  36.60  24.50 18.40  49.10 20.90       121.00  90.90         53.00 
604920412493792384  33.10 1.60e-05  16.70  11.00       269.00 15.60 10.20         36.60  30.20  28.10 
604920549932807296 442.00 8.96e-05               15.40  31.40 27.50 14.40               203.00        
604920549932809472  40.70 1.61e-02         13.60 23.20        17.10 10.80  52.50  45.80  36.50  33.50 
604920584291606144 167.00 2.54e-04               16.00  35.50       13.40                             
604920653011055104 366.00 4.19e-02        121.00 15.30  32.00 27.20 14.10                             
604920751795652864 142.00 1.76e-02         47.80        37.40 24.60 13.50               102.00        
604920893530008064  17.70 3.75e-08   8.86   5.91        44.90 11.10  8.09         18.80  16.90  16.10 
604921164112524800  40.30 1.92e-04  20.20  13.40 23.30 110.00 17.00        51.70  45.30  36.30  33.10 
604921713868728448  28.20 1.29e-02  14.10   9.31              14.40  9.62  32.90  30.50  26.10  24.40 
604922027401371904 826.00 6.96e-09               14.90        28.70 14.60                      151.00 
604922057465857792  85.40 3.38e-06  42.70  28.60 17.70  45.40 22.00 12.50 155.00         70.40        
604922229264424448   9.78 7.72e-05   4.84        29.10  14.60  7.35  5.88  10.30  10.00   9.54   9.30 
604922297983905920  20.00 1.59e-03  10.00   6.71        62.90 11.90  8.43         21.20  18.90  18.10 
604922370997734016 149.00 5.54e-02         49.50 16.40  36.70 24.60 13.30                             
604922847739721856  12.70 6.11e-08   6.35   4.26        22.30  8.85  6.87  13.70         12.30  11.90 
604922847739724800 257.00 6.33e-08               15.70  33.30 26.30 13.90        806.00               
604922886394970240  25.70 2.70e-03  12.80   8.57              13.80  9.44  29.50  27.30  24.00  22.50 
604922920754526080 295.00 3.25e-02                      32.70 26.70                     163.00        
604922955113458432   5.16 3.29e-14                7.95   6.26  4.39  3.84   5.28   5.24   5.10   5.05 
604923092553224320  45.40 3.17e-03         15.00 21.60        17.90 11.20  60.10         40.50        
604923126912957952  40.30 1.29e-02  20.20  13.50 23.10        17.10 10.70  51.70                      
604923191337116672  34.10 3.19e-05  17.10  11.30 25.80        15.90 10.30         37.40         28.80 
604923848467470976  26.00 1.49e-07  13.00   8.62 34.00        13.80  9.39  29.80         24.20  22.70 
604924088985646464  30.30 2.92e-06         10.10 28.80        15.00  9.92         32.90  28.20        
604924088985647360 295.00 6.59e-07               15.60  32.80 26.70 14.10                      115.00 
604924157705123072  18.30 1.93e-03   9.10   6.08              11.30  8.21  20.40  19.30  17.40  16.60 
604924226424592768 238.00 6.96e-03 120.00        15.60        26.40                                   
604924531366934784 111.00 4.30e-03                            23.10 13.00                             
604924604381692160  95.90 1.16e-08  48.00        17.60  42.60 22.40 12.70                       63.60 
604924707462709120 134.00 8.09e-03               16.50  37.90 24.30 13.20                99.90        
604924737525369344 210.00 2.50e-11         69.60 15.80  34.20 25.70 13.70               133.00        
604924840604588416  88.20 1.85e-10  44.30  29.10 17.50  44.30 22.10 12.70        114.00         60.40 
604925046762260096  26.70 8.34e-05  13.30        32.60 288.00 14.10  9.52         28.80  24.90        
604925390359645056  11.50 2.42e-02   5.76   3.86        18.90  8.19  6.42  12.30  11.90  11.10        
604926184929812224  21.80 2.37e-09          7.35 44.90        12.50  8.73  24.90  23.30         19.80 
604926592950492160 774.00 1.66e-05        258.00 15.00  30.40                                         
604927039627095040  30.80 1.17e-02  15.40  10.30 28.30        15.00  9.87         33.70  28.30        
604927421880381184  32.10 4.43e-02  16.10  10.60 27.50        15.40 10.00                29.60  27.50 
604928036059785088   3.37 5.40e-01                4.34   3.83               3.40   3.37   3.37   3.34 
604928139138729344  17.10 4.07e-02   8.60   5.69        40.80 10.80  7.99  19.00  18.00  16.30  15.60 
604929620903657856  52.90 3.52e-07  26.50  17.50              19.00 11.50                46.70        
604929655263400832  42.00 3.69e-02         14.10 22.80  98.30 17.30 11.00  54.00  47.20  37.70  34.10 
604929689624751488  68.30 5.23e-02  34.10  22.50 18.90        20.60 12.10                57.60        
604930681760052096  69.60 3.44e-04  34.50  23.40 18.50        20.70 12.10         84.80               
604930681760054656  63.90 6.42e-02         21.40 19.20  54.70 20.10                      54.70  47.60 
604932124868388224 310.00 7.87e-03               15.40        26.80 14.00                             
604933121300811520  24.60 3.80e-04  12.30   8.14              13.40  9.20  28.30  26.40  22.90        
604938550139479680  28.50 3.14e-08  14.20   9.48 30.80        14.50        33.30  30.80  26.40        
604938859377130880  26.80 0.00e+00          8.85 32.60 288.00 14.00  9.48         28.60  25.00  23.40 
604938859377134080  23.80 7.67e-13          7.94       123.00 13.20  9.18         25.60  22.40  21.10 
604939271694093440 163.00 4.04e-03               16.10  35.90 24.90 13.50        288.00         87.00 
604942540165288960  31.40 5.82e-07  15.80  10.40 27.70        15.20 10.10  37.80  34.30  28.80  26.70 
604942570229541120 172.00 2.66e-05               16.10  35.60       13.50               119.00        
604944361231413760 483.00 3.64e-04               15.30  31.60 28.00 14.20               212.00        
604945288944333440  57.60 4.51e-03  28.70        19.60  59.80 19.60 11.70                50.10        
604945559526273536  29.80 1.30e-04  14.80   9.97              14.80  9.86         32.30               
604945976139106560  34.40 1.51e-10  17.10  11.50 25.90        15.70 10.30  42.10                      
604946865196192000 203.00 1.54e-03         67.30 15.90  34.20 25.50                                   
604946865196193280 826.00 1.30e-08                      30.70 28.60 14.50                             
604946938211616000  51.00 1.69e-07  25.40  17.10 20.70  69.50 18.70 11.30  69.50  58.70         40.30 
604947006931096320 652.00 3.48e-06               15.00              14.50                             
604947140074786816  29.90 6.31e-07  14.80   9.97 28.80        14.80  9.97  35.90  32.60  27.70  25.80 
604947449312435072   4.86 7.66e-02                7.23   5.81  4.18  3.63   5.03   4.92   4.79   4.76 
604947827269657472 220.00 3.28e-07               15.90        26.00                                   
604948342665639040  31.30 8.22e-03  15.70  10.40 27.60        15.10  9.97  37.90  34.30  28.90        
604948583183812864  28.90 7.47e-11  14.60   9.60              14.60  9.72         31.00  26.80  24.90 
604949102875105536 417.00 6.06e-02               15.30  31.70                           198.00        
604949923212906880   3.56 3.35e-01                4.74   4.08  3.21         3.60   3.56   3.56   3.53 
604949927508816768  56.70 2.72e-02  28.40  18.80 19.80  61.70 19.30 11.70  81.10  67.10  48.90        
604950236746474880  20.40 1.60e-03  10.10   6.80              12.00  8.58  22.70         19.30  18.30 
604950545984126080 619.00 1.15e-03               15.20        28.20 14.50               234.00        
604951297602424320 198.00 3.87e-08               15.80  34.70 25.40 13.70               129.00        
604951297602581888 375.00 9.11e-13               15.30  31.90 27.20       375.00                      
604951542415727744  28.60 1.13e-02          9.49 30.30        14.50  9.73                26.60        
604960334214210688  24.10 1.47e-12  12.10   7.98 37.60 133.00 13.20  9.13  27.60  25.80  22.60  21.20 
604960609092130688  52.50 3.34e-08         17.60 20.40  66.60 18.90               61.00  45.90        
604960609092133248  51.80 1.70e-09  26.00        20.40        18.80 11.60                             
604961742964300672 212.00 1.71e-02               15.90  34.20       13.80                      101.00 
604961777323248384  88.90 1.21e-06  44.30        17.60  44.30 22.10 12.50        115.00         60.40 
604962292719320832 318.00 9.84e-08                      32.80                                         
604962533237909120  71.20 4.50e-02         23.90 18.50  50.40 20.70 12.30         87.80               
604962709331635072 619.00 0.00e+00 310.00        15.00              14.40                             
604963259087437184  28.40 1.30e-04  14.20   9.49 30.50 806.00 14.50  9.73         30.50  26.40  24.60 
604963911922477696  25.60 0.00e+00  12.80   8.57 34.70 197.00 13.70  9.33  29.60  27.60  24.00  22.60 
604964010707107840  90.20 8.49e-03               17.70  43.50 22.20 12.60                             
604964079425764736  28.90 0.00e+00  14.40   9.70 30.20        14.70  9.70  34.30  31.40  26.90  25.20 
604964148145244800  46.00 5.41e-06  23.20  15.30 21.70  82.00 17.80 11.10  61.30                      
604964251224459520  57.30 2.39e-02               19.90        19.30 11.80                49.70        
604964285584199680  31.90 1.23e-02  16.00  10.60              15.30 10.10         35.10  29.50  27.00 
604964354309369728 275.00 1.66e-03               15.40        26.70 14.00               159.00        
604964461678281600  54.30 5.35e-04  27.20  18.30              19.20 11.50  76.50  62.90         42.60 
604965522534367616 590.00 2.76e-03               15.20  31.10 28.20                            144.00 
604965934851301632 126.00 3.54e-08                      38.20 24.10 13.20        189.00  94.40        
604966003570704256  60.70 3.63e-09  30.60                     19.80 11.90                51.80        
604966450248346880 288.00 3.01e-04               15.40  32.80 26.80 14.00                             
604966518966784256  24.80 1.14e-09  12.40   8.20              13.50  9.16         26.50  23.20        
604966763780773248  10.40 1.24e-02   5.22   3.43        15.90  7.67  6.09  10.90  10.70  10.10   9.87 
604966828204831616 375.00 8.30e-09               15.40  31.80 27.20       375.00                      
604967206161971200 318.00 2.77e-03               15.50  32.60 26.90 14.00                      118.00 
604967588414483712  45.60 4.67e-07               21.70        17.90 11.10  60.40  52.30  40.80  36.70 
604967858996581120 826.00 0.00e+00 413.00                           14.40                      155.00 
604967966371608576  28.80 9.13e-03  14.30   9.53              14.60  9.78  33.90  31.10  26.60  24.80 
604968133874491392  23.80 1.65e-09  11.90   7.90              13.10  9.01  27.00  25.30  22.30        
604968172529056384  53.20 1.90e-05               20.50        18.90 11.60                46.60        
604968206888780032  82.00 2.88e-07  41.00               45.90 21.70 12.40                             
604968236953708416  52.50 8.59e-06               20.40  66.60 18.90 11.50         61.30  46.20        
604968408756601088 153.00 2.05e-09               16.20        24.70 13.40 806.00                      
604968791005321216  45.90 7.68e-08         15.40              18.00 11.20         52.30               
604968958508607360  44.60 3.68e-04  22.40  14.80              17.70 11.10                39.70        
604969267746267520  26.10 0.00e+00  13.10   8.63 33.50 229.00 13.90  9.36  30.40  28.10  24.50  22.90 
604969615638992896  41.80 7.07e-11  20.90  13.90        99.10 17.30 10.90         47.30  37.60  34.00 
604969856157171584  34.10 0.00e+00         11.30 26.20        15.70 10.30  42.00  37.60  31.40        
604969954941056384 133.00 1.36e-01               16.70  37.50 24.00 13.30                             
604970058020251520  34.80 1.84e-11  17.30  11.60              16.00 10.40         38.60  31.80        
604970062315630336  65.70 2.63e-02  32.80  22.00 19.00  53.70 20.50 11.90                56.00        
604970131035099008 237.00 3.95e-06 118.00        15.80  34.00 26.10              671.00        103.00 
604970302833797376  24.70 9.71e-05  12.40   8.22       153.00 13.40  9.24  28.70  26.50  23.20  21.80 
604970435977387520  38.30 2.41e-09  19.10  12.70              16.60 10.70         42.70  34.80  31.60 
604970715150627456 257.00 1.72e-02               15.70        26.40 13.80        806.00               
604970783870102912  19.90 1.08e-02   9.97   6.60        61.00 11.80  8.52         20.90  18.90  17.90 
604970921309072640 636.00 8.52e-06               15.20        28.20 14.40                             
604971402345380480  27.30 1.05e-03  13.60   9.17              14.10  9.53                25.40  23.70 
604971677223267072  35.40 7.89e-09  17.60  11.80              16.00 10.40  43.50  39.20  32.40  29.80 
604971745942742656   6.91 2.76e-02   3.44        13.00   9.04  5.54  4.67   7.13   7.05   6.84   6.63 
604971849020954624  49.30 3.06e-08                            18.40 11.40         57.00  43.50        
604971917741440640  69.20 5.85e-02         23.10 18.90        20.50 12.20 110.00  84.30         50.40 
604972089540122368 688.00 1.02e-07               15.00  30.60 28.10                                   
604972394482497280  35.00 1.17e-10  17.60  11.60 25.50 188.00 16.10 10.50                32.00        
604972394482498304  37.20 5.23e-09         12.50 24.60 141.00 16.50 10.60  46.70  41.30  33.90  31.10 
604973562713585792 153.00 1.28e-04               16.20  36.30 24.70 13.50               109.00        
604974078109680000  25.10 2.36e-11  12.40   8.36              13.50  9.22         27.00  23.50  22.20 
604974078113845120  10.40 4.01e-01   5.22   3.45        16.00  7.66  6.10  11.00  10.70  10.10   9.91 
604974284268110720  63.60 4.34e-08  32.10  21.20 19.10        20.10 12.00  95.90                47.80 
604974529083276800  91.10 1.74e-04  45.90               43.50 22.20 12.80                73.70  61.90 
604974597801096064  55.10 3.17e-03  27.30  18.50              19.10 11.70                48.40        
604974769599793152  53.50 5.90e-02               20.50        18.90 11.40         62.30               
604975383780541952   4.50 5.17e-01                6.53   5.31  3.88         4.60   4.53   4.45   4.42 
604976139698283008  22.60 8.65e-02  11.30   7.54              12.80               24.10  21.50  20.30 
604976418867174528  13.10 1.04e-03   6.57   4.36        23.80  9.09  6.97  14.10  13.60  12.70  12.20 
604977071702226688 159.00 1.36e-03         52.80 16.30  35.90 24.80 13.40        275.00         86.30 
604977312220363776 170.00 1.32e-05               16.10  35.80 25.00 13.50               117.00        
604982358806179456 729.00 1.38e-11        243.00 14.90  30.60 28.20 14.40                             
604982736763369856  97.50 5.22e-07         32.70 17.20  42.00 22.50 12.70 198.00 131.00               
604982805482785152  46.60 7.88e-06  23.10        21.80  80.40 18.00 11.20  61.30         41.70        
604984935786576896 826.00 6.86e-14                      30.40 28.40 14.40                      155.00 
604987547126699264  21.90 1.50e-07  10.90   7.36              12.50  8.81  25.00  23.30  20.60  19.50 
604987826300371712 465.00 4.01e-06               15.20  31.50 27.80 14.30                      134.00 
604988612278594048  25.40 0.00e+00          8.47              13.70  9.39         27.30  23.70  22.40 
604988685293803520 729.00 2.27e-11               15.20  30.70 28.30 14.40                             
604990197122292224  32.60 1.18e-04  16.20  10.90 26.60        15.40 10.10  39.50  35.90  29.90  27.60 
604993869318584960  36.90 1.75e-03  18.40        24.30        16.40 10.60  46.00  41.00  33.30  30.70 
604995278068254208  28.30 5.60e-02  14.10   9.50 30.70        14.40  9.77         30.70  26.30  24.50 
604996106997220480 109.00 1.77e-04                      40.30 23.30 13.00        151.00               
604996137063022336  29.70 2.21e-02  14.80   9.81              14.80  9.81                27.50  25.60 
604996141358671744  12.70 3.75e-01   6.30   4.19        22.50  8.87  6.76  13.60  13.10  12.30  11.80 
604996583742879616  30.80 1.09e-05  15.40        28.50        15.10  9.87         33.70  28.50  26.50 
604996588033758208 282.00 1.18e-06                      32.70 26.90 14.10                             
604996618098066432 120.00 6.75e-07  60.70        16.80  39.10 23.80 13.00        177.00  91.10  72.90 
604996622395017472  11.50 1.96e-02   5.75   3.84        18.80  8.19  6.43  12.30  11.80  11.10  10.80 
604996725474241280 826.00 0.00e+00               15.10  30.40 28.50 14.60                             
604996927335710080 326.00 3.47e-06               15.50  32.10 26.80 14.00                             
604997240868589824 142.00 3.75e-07  70.70        16.60  37.10 24.40                                   
604999882273217152  60.10 7.20e-05         19.90 19.40        19.90 11.80                             
604999886568459136  30.00 9.44e-05  15.10  10.10 28.70        14.80  9.92  35.40  32.50  27.80  25.80 
604999886568459392 375.00 5.87e-11        124.00 15.30  32.00 27.20       375.00               124.00 
605000058367154176 310.00 2.44e-06               15.60  32.70 26.90 14.10                             
605002802850299264 826.00 3.17e-06                            28.70 14.40                             
605004834370703744  35.90 3.25e-05         12.10 24.80        16.10 10.60  44.60  40.00  32.60        
605012870254630912  30.70 2.73e-02  15.50  10.20              15.00  9.92                             
605014141564219776 729.00 1.86e-07               15.00  30.70 28.10 14.50                             
605014214579367424  31.90 1.33e-02  16.00  10.70       387.00 15.40 10.10         35.20  29.50        
607994986306236928  26.90 7.08e-06          9.00              14.10  9.47                25.10        

